Some Languages are More Equal than Others: Probing Deeper into the Linguistic Disparity in the NLP World

Linguistic disparity in the NLP world is a problem that has been widely acknowledged recently. However, different facets of this problem, or the reasons behind this disparity are seldom discussed within the NLP community. This paper provides a comprehensive analysis of the disparity that exists within the languages of the world. We show that simply categorising languages considering data availability may not be always correct. Using an existing language categorisation based on speaker population and vitality, we analyse the distribution of language data resources, amount of NLP/CL research, inclusion in multilingual web-based platforms and the inclusion in pre-trained multilingual models. We show that many languages do not get covered in these resources or platforms, and even within the languages belonging to the same language group, there is wide disparity. We analyse the impact of family, geographical location, GDP and the speaker population of languages and provide possible reasons for this disparity, along with some suggestions to overcome the same.

==> images/CC_Wiki_ACL.csv <==
CC-Tag,Wiki-Tag,CC-Count,Wiki-Count,ACL Counts,CC-Count log,Wiki-Count log,ACL Counts log,CC-Count  z-score,Wiki-Count  z-score,ACL Counts  z-score,CC-Wiki,log CC-Wiki,Joshi,Kmean
aar,aa,2338,1,1,3.368844507,0,0,-0.169259691,-0.401742597,-0.27358121,2337,3.368658712,0,0
grn,gn,21003,4216,3,4.322281332,3.624900602,0.477121255,-0.169104224,-0.396767545,-0.269544571,16787,4.22497309,0,0
hat,ht,47910,63067,6,4.680426171,4.799802173,0.77815125,-0.168880106,-0.327304481,-0.263489613,-15157,-4.180613251,0,3
ipk,ik,5132,391,0,3.710286648,2.592176757,0,-0.169236419,-0.401282272,-0.275599529,4741,3.675869955,0,0
abk,ab,11703,5804,1,4.068297205,3.763727404,0,-0.169181687,-0.394893195,-0.27358121,5899,3.770778396,1,0
aka,ak,3062,1425,13,3.486005186,3.153814864,1.113943352,-0.169253661,-0.40006182,-0.249361378,1637,3.214048679,1,0
asm,as,53779,9460,16,4.730612722,3.975891136,1.204119983,-0.168831222,-0.390577942,-0.24330642,44319,4.646589953,1,2
aym,ay,1932,4903,3,3.286007122,3.690461893,0.477121255,-0.169263073,-0.395956664,-0.269544571,-2971,-3.472902652,1,0
aze,az,1232516,178329,3,6.090792566,5.251221974,0.477121255,-0.159013119,-0.191258337,-0.269544571,1054187,6.022917656,1,3
bak,ba,38187,57827,0,4.581915541,4.762130662,0,-0.168961093,-0.333489363,-0.275599529,-19640,-4.293141483,1,3
bih,bh,19383,7558,6,4.287420996,3.878406888,0.77815125,-0.169117718,-0.392822912,-0.263489613,11825,4.072801149,1,2
bis,bi,3328,1276,0,3.522183318,3.105850674,0,-0.169251445,-0.400237688,-0.275599529,2052,3.312177356,1,0
bod,bo,28084,5963,23,4.448458964,3.775464809,1.361727836,-0.169045244,-0.394705524,-0.229178184,22121,4.344804756,1,2
bre,br,77833,69970,8,4.89116377,4.844911874,0.903089987,-0.168630868,-0.319156726,-0.259452974,7863,3.895588276,1,3
chr,chr,1294,967,2,3.111934276,2.985426474,0.301029996,-0.169268387,-0.400602407,-0.271562891,327,2.514547753,1,0
cos,co,76974,6063,3,4.886344056,3.782687568,0.477121255,-0.168638023,-0.394587492,-0.269544571,70911,4.85071361,1,2
cym,cy,316697,133574,17,5.500643949,5.125721932,1.230448921,-0.166641288,-0.244083598,-0.2412881,183123,5.262742895,1,3
div,dv,57259,3010,0,4.757843759,3.478566496,0,-0.168802235,-0.398191012,-0.275599529,54249,4.734391737,1,0
dzo,dz,2170,222,3,3.336459734,2.346352974,0.477121255,-0.169261091,-0.401481746,-0.269544571,1948,3.289588953,1,0
epo,eo,211892,303347,6,5.32611456,5.481939704,0.77815125,-0.167514245,-0.043696983,-0.263489613,-91455,-4.961207454,1,3
fao,fo,104088,13624,7,5.017400664,4.134304635,0.84509804,-0.168412181,-0.385663086,-0.261471294,90464,4.956475787,1,2
fij,fj,2379,1210,0,3.376394442,3.08278537,0,-0.16925935,-0.400315589,-0.275599529,1169,3.067814511,1,0
fry,fy,102329,46362,5,5.00999873,4.666162163,0.698970004,-0.168426832,-0.347021741,-0.265507933,55967,4.747932028,1,3
gla,gd,53779,15527,8,4.730612722,4.191087553,0.903089987,-0.168831222,-0.383416935,-0.259452974,38252,4.582654147,1,2
glv,gv,14751,5046,1,4.168821463,3.702947246,0,-0.169156299,-0.395787878,-0.27358121,9705,3.98699554,1,0
got,got,1136,847,3,3.055378331,2.92788341,0.477121255,-0.169269703,-0.400744046,-0.269544571,289,2.460897843,1,0
guj,gu,352742,29584,33,5.547457173,4.471056894,1.51851394,-0.166341057,-0.366825165,-0.208994991,323158,5.509414912,1,2
haw,haw,17584,2379,2,4.245117675,3.376394442,0.301029996,-0.169132702,-0.398935794,-0.271562891,15205,4.181986424,1,0
hye,hy,872481,287940,4,5.940755978,5.459302,0.602059991,-0.162011974,-0.061882187,-0.267526252,584541,5.766814978,1,3
ibo,ig,16545,2314,7,4.218666771,3.364363355,0.84509804,-0.169141356,-0.399012515,-0.261471294,14231,4.153235419,1,0
iku,iu,6157,583,23,3.789369154,2.765668555,1.361727836,-0.169227881,-0.40105565,-0.229178184,5574,3.746166964,1,0
ile,ie,8429,8387,10,3.925776054,3.923606643,1,-0.169208957,-0.391844426,-0.255416336,42,1.62324929,1,2
ina,ia,18575,23214,119,4.268928822,4.36574998,2.075546961,-0.169124448,-0.374343809,-0.035419526,-4639,-3.666424373,1,2
jav,jv,71685,64322,3,4.85542829,4.80835954,0.477121255,-0.168682076,-0.325823179,-0.269544571,7363,3.8670548,1,3
kal,kl,54599,810,1,4.737184689,2.908485019,0,-0.168824392,-0.400787718,-0.27358121,53789,4.73069347,1,0
kan,kn,326927,27173,49,5.514450789,4.434137589,1.69019608,-0.166556079,-0.369670918,-0.176701881,299754,5.476764987,1,2
kas,ks,203,811,3,2.307496038,2.909020854,0.477121255,-0.169277474,-0.400786537,-0.269544571,-608,-2.783903579,1,0
khm,km,281646,8315,14,5.449703588,3.919862254,1.146128036,-0.16693324,-0.391929409,-0.247343058,273331,5.43668889,1,2
kin,rw,58440,2264,4,4.766710207,3.354876423,0.602059991,-0.168792399,-0.399071531,-0.267526252,56176,4.749550812,1,2
kir,ky,153435,80863,0,5.185924438,4.90774985,0,-0.168001153,-0.306299491,-0.275599529,72572,4.860769092,1,3
kur,ku,159379,50135,14,5.202431098,4.700141019,1.146128036,-0.167951643,-0.342568391,-0.247343058,109244,5.038397594,1,3
lin,ln,6606,3235,1,3.819938569,3.509874285,0,-0.169224142,-0.397925439,-0.27358121,3371,3.527758753,1,0
ltz,lb,115753,60212,7,5.063532256,4.779683053,0.84509804,-0.168315019,-0.330674297,-0.261471294,55541,4.744613695,1,3
lug,lg,3661,1360,0,3.563599729,3.133538908,0,-0.169248671,-0.400138541,-0.275599529,2301,3.361916619,1,0
mal,ml,597752,75490,92,5.776521038,4.877889425,1.963787827,-0.164300285,-0.312641355,-0.089914149,522262,5.717888428,1,1
mkd,mk,909667,116881,11,5.95888244,5.067743919,1.041392685,-0.161702239,-0.263786694,-0.253398016,792786,5.899155972,1,3
mlg,mg,89533,94152,3,4.951983137,4.97382955,0.477121255,-0.168533414,-0.290614207,-0.269544571,-4619,-3.664547962,1,3
mon,mn,413846,20790,17,5.616838762,4.317854489,1.230448921,-0.165832101,-0.377204907,-0.2412881,393056,5.59445443,1,2
mri,mi,41925,7228,4,4.622473071,3.859018144,0.602059991,-0.168929958,-0.393212418,-0.267526252,34697,4.540291926,1,2
mya,my,336444,101725,10,5.526912788,5.007427699,1,-0.166476808,-0.281675637,-0.255416336,234719,5.370548246,1,3
nau,na,749,1647,0,2.874481818,3.216693599,0,-0.169272927,-0.399799789,-0.275599529,-898,-2.953276337,1,0
nep,ne,864248,32154,28,5.936638383,4.507235007,1.447158031,-0.162080549,-0.36379174,-0.219086587,832094,5.92017239,1,1
nno,nn,534678,159511,2,5.728092315,5.202790638,0.301029996,-0.16482565,-0.213469615,-0.271562891,375167,5.57422463,1,3
nor,no,10918739,563702,114,7.038172485,5.751049576,2.056904851,-0.078333266,0.263605457,-0.045511123,10355037,7.015151655,1,5
nso,nso,3228,8440,5,3.508933526,3.926342447,0.698970004,-0.169252278,-0.391781869,-0.265507933,-5212,-3.717004407,1,0
nya,ny,15011,779,0,4.176409625,2.891537458,0,-0.169154133,-0.400824307,-0.275599529,14232,4.153265935,1,0
oci,oc,88565,86870,9,4.947262127,4.938869822,0.954242509,-0.168541477,-0.299209304,-0.257434655,1695,3.229169703,1,3
ori,or,100034,15799,15,5.000147635,4.198629599,1.176091259,-0.168445948,-0.383095888,-0.245324739,84235,4.92549258,1,2
orm,om,18921,1071,10,4.276944086,3.029789471,1,-0.169121566,-0.400479654,-0.255416336,17850,4.25163822,1,0
pus,ps,92508,12432,15,4.966179292,4.094541001,1.176091259,-0.168508635,-0.387070028,-0.245324739,80076,4.903502371,1,2
roh,rm,29741,3719,1,4.473355567,3.570426178,0,-0.169031442,-0.397354164,-0.27358121,26022,4.415340673,1,0
run,rn,1799,617,1,3.255031163,2.790285164,0,-0.169264181,-0.401015519,-0.27358121,1182,3.072617477,1,0
sag,sg,479,282,0,2.680335513,2.450249108,0,-0.169275175,-0.401410927,-0.275599529,197,2.294466226,1,0
sco,sco,12708,40450,2,4.104077206,4.606918526,0.301029996,-0.169173316,-0.353999798,-0.271562891,-27742,-4.443137767,1,2
sin,si,227135,17373,31,5.356284061,4.23987482,1.491361694,-0.16738728,-0.381238063,-0.213031629,209762,5.321726815,1,2
smo,sm,17917,1017,0,4.253265294,3.007320953,0,-0.169129928,-0.400543391,-0.275599529,16900,4.227886705,1,0
sna,sn,18000,7323,1,4.255272505,3.864689034,0,-0.169129237,-0.393100288,-0.27358121,10677,4.028449243,1,0
snd,sd,37378,14700,6,4.57261606,4.167317335,0.77815125,-0.168967831,-0.384393061,-0.263489613,22678,4.355604751,1,2
som,so,152495,6490,13,5.183255604,3.812244697,1.113943352,-0.168008982,-0.394083495,-0.249361378,146005,5.164367729,1,2
sot,st,15748,818,5,4.197225406,2.912753304,0.698970004,-0.169147995,-0.400778275,-0.265507933,14930,4.174059808,1,0
sqi,sq,1176770,83759,7,6.070691588,4.923031484,0.84509804,-0.159477447,-0.302881282,-0.261471294,1093011,6.038624533,1,3
ssw,ss,1073,540,1,3.030599722,2.73239376,0,-0.169270228,-0.401106404,-0.27358121,533,2.726727209,1,0
sun,su,33018,60942,2,4.518750763,4.784916703,0.301029996,-0.169004147,-0.329812663,-0.271562891,-27924,-4.445977629,1,3
tat,tt,207822,319613,6,5.31769152,5.504624436,0.77815125,-0.167548145,-0.024497884,-0.263489613,-111791,-5.048406841,1,3
tel,te,532797,72692,63,5.726561771,4.861486618,1.799340549,-0.164841317,-0.315943893,-0.14844541,460105,5.662856953,1,1
tgk,tg,156330,104140,5,5.194042328,5.017617573,0.698970004,-0.167977039,-0.278825162,-0.265507933,52190,4.717587297,1,3
ton,to,1729,1764,0,3.237794993,3.246498581,0,-0.169264764,-0.399661691,-0.275599529,-35,-1.544068044,1,0
tso,ts,1730,709,2,3.238046103,2.850646235,0.301029996,-0.169264755,-0.40090693,-0.271562891,1021,3.009025742,1,0
tuk,tk,66442,6149,0,4.822442697,3.788804493,0,-0.168725747,-0.394485984,-0.275599529,60293,4.780266894,1,2
uig,ug,35173,5076,23,4.546209412,3.705521613,1.361727836,-0.168986197,-0.395752469,-0.229178184,30097,4.478523208,1,2
ven,ve,809,634,2,2.907948522,2.802089258,0.301029996,-0.169272427,-0.400995454,-0.271562891,175,2.243038049,1,0
vol,vo,31379,126986,0,4.496639099,5.103755843,0,-0.169017799,-0.251859552,-0.275599529,-95607,-4.980489691,1,3
war,war,66153,1265502,0,4.820549544,6.102262836,0,-0.168728154,1.091954643,-0.275599529,-1199349,-6.078945577,1,3
yid,yi,44706,15283,3,4.650365814,4.184208613,0.477121255,-0.168906794,-0.383704934,-0.269544571,29423,4.468686952,1,2
zha,za,2165,1962,0,3.335457901,3.292699003,0,-0.169261132,-0.399427988,-0.275599529,203,2.307496038,1,0
amh,am,113846,14968,42,5.056317776,4.175163774,1.62324929,-0.168330903,-0.384076735,-0.190830116,98878,4.995099673,2,2
gle,ga,178887,55542,39,5.252578781,4.744621514,1.591064607,-0.167789154,-0.336186396,-0.196885074,123345,5.091121549,2,2
hau,ha,75498,12004,9,4.877935447,4.079325987,0.954242509,-0.168650317,-0.387575206,-0.257434655,63494,4.802732688,2,2
isl,is,1287077,53201,55,6.10960453,4.725919796,1.740362689,-0.158558662,-0.338949527,-0.164591965,1233876,6.091271517,2,1
lao,lo,116072,3843,8,5.064727468,3.584670384,0.903089987,-0.168312362,-0.397207804,-0.259452974,112229,5.050105093,2,2
mar,mr,549317,79760,45,5.73982304,4.901785145,1.653212514,-0.164703717,-0.307601385,-0.184775158,469557,5.671688319,2,1
mlt,mt,108309,4230,9,5.034664546,3.626340367,0.954242509,-0.168377023,-0.39675102,-0.257434655,104079,5.017363111,2,2
pan,pa,158173,36325,0,5.199132352,4.560205623,0,-0.167961688,-0.358868622,-0.275599529,121848,5.085818405,2,3
san,sa,62499,11525,63,4.795873069,4.061640934,1.799340549,-0.16875859,-0.388140579,-0.14844541,50974,4.707348715,2,2
swa,sw,218700,67175,26,5.339848783,4.827207675,1.414973348,-0.167457538,-0.322455723,-0.223123226,151525,5.180484293,2,3
tir,ti,31395,215,7,4.496860487,2.33243846,0.84509804,-0.169017666,-0.401490008,-0.261471294,31180,4.493876111,2,0
tsn,tn,7880,722,8,3.896526217,2.858537198,0.903089987,-0.16921353,-0.400891586,-0.259452974,7158,3.854791694,2,0
wol,wo,4627,1648,14,3.665299499,3.216957207,1.146128036,-0.169240625,-0.399798609,-0.247343058,2979,3.474070503,2,0
xho,xh,40787,1212,9,4.610521763,3.08350262,0.954242509,-0.168939436,-0.400313229,-0.257434655,39575,4.597420924,2,2
yor,yo,31646,33468,4,4.500318824,4.52462976,0.602059991,-0.169015575,-0.362240799,-0.267526252,-1822,-3.260548373,2,2
zul,zu,52136,9949,15,4.717137708,3.997779431,1.176091259,-0.168844907,-0.390000765,-0.245324739,42187,4.625178643,2,2
afr,af,375588,100122,16,5.574711708,5.000529516,1.204119983,-0.166150765,-0.283567691,-0.24330642,275466,5.440068003,3,3
bel,be,497646,208482,2,5.696920518,5.319068565,0.301029996,-0.165134102,-0.155668122,-0.271562891,289164,5.461144224,3,3
ben,bn,2640212,112875,96,6.421638801,5.052597763,1.982271233,-0.147287939,-0.268515059,-0.081840871,2527337,6.402663155,3,1
bos,bs,1277668,87247,7,6.106418018,4.940750503,0.84509804,-0.158637033,-0.298764323,-0.261471294,1190421,6.07570058,3,3
bul,bg,8418194,274890,91,6.92521893,5.439158941,1.959041392,-0.099161158,-0.077285374,-0.091932468,8143304,6.910800648,3,5
ceb,ceb,47548,5926270,5,4.677132254,6.772781434,0.698970004,-0.168883122,6.593156377,-0.265507933,-5878722,-6.769282923,3,3
dan,da,13264653,269601,152,7.122695893,5.430721499,2.181843588,-0.058793349,-0.083528091,0.031185013,12995052,7.113778022,3,5
ell,el,17257444,197437,129,7.236976473,5.295428543,2.11058971,-0.025536032,-0.168704766,-0.015236332,17060007,7.231979205,3,5
est,et,4212803,222006,68,6.624571151,5.346364712,1.832508913,-0.134189293,-0.139705463,-0.138353813,3990797,6.601059637,3,1
glg,gl,1089129,176284,23,6.037079322,5.246212896,1.361727836,-0.160207439,-0.193672093,-0.229178184,912845,5.960397041,3,1
heb,he,7808734,302783,86,6.892580629,5.481131488,1.934498451,-0.104237558,-0.044362684,-0.102024065,7505951,6.875405725,3,5
ind,id,26903931,595988,70,7.42981574,5.775237515,1.84509804,0.054812847,0.301713296,-0.134317174,26307943,7.420086892,3,5
kat,ka,1037007,156204,2,6.015781688,5.193692151,0.301029996,-0.16064158,-0.217372936,-0.271562891,880803,5.944878785,3,3
kaz,kk,681772,228989,27,5.833639161,5.359814621,1.431363764,-0.163600454,-0.131463282,-0.221104907,452783,5.655890113,3,1
lat,la,3988538,135906,929,6.600813734,5.13323863,2.968015714,-0.136057273,-0.241331089,1.599419152,3852632,6.585757528,3,1
lav,lv,2804613,108894,39,6.447872943,5.037003951,1.591064607,-0.145918588,-0.273213917,-0.196885074,2695719,6.43067462,3,1
lit,lt,5183948,199550,33,6.714660636,5.300051732,1.51851394,-0.126100295,-0.166210748,-0.208994991,4984398,6.697612713,3,1
msa,ms,2682597,353524,121,6.428555435,5.548418902,2.08278537,-0.1469349,0.015527977,-0.031382887,2329073,6.367183101,3,1
ron,ro,19121129,422802,143,7.281513531,5.626137033,2.155336037,-0.010012764,0.097298246,0.013020139,18698327,7.271802751,3,5
slk,sk,11579341,237608,20,7.063683844,5.375861059,1.301029996,-0.072830887,-0.121290096,-0.235233142,11341733,7.054679419,3,5
slv,sl,4759036,173596,39,6.67751899,5.239539714,1.591064607,-0.129639532,-0.196844796,-0.196885074,4585440,6.661381015,3,1
tam,ta,1249314,140675,147,6.096671607,5.148216924,2.167317335,-0.158873203,-0.235702139,0.021093416,1108639,6.044790152,3,1
tgl,tl,228412,44525,20,5.358718917,4.648603928,1.301029996,-0.167376644,-0.349189991,-0.235233142,183887,5.264551028,3,3
tha,th,13083761,140683,98,7.116732602,5.148241621,1.991226076,-0.06030006,-0.235692697,-0.077804232,12943078,7.112037568,3,5
ukr,uk,12714957,1114328,20,7.104314896,6.047013043,1.301029996,-0.063371954,0.913520816,-0.235233142,11600629,7.064481538,3,5
urd,ur,753982,165076,102,5.877360978,5.217683937,2.008600172,-0.162998992,-0.20690113,-0.069730955,588906,5.770045979,3,1
uzb,uz,478478,140281,6,5.679861974,5.146998853,0.77815125,-0.165293759,-0.236167186,-0.263489613,338197,5.529169751,3,3
cat,ca,7201196,687751,52,6.857404632,5.837431231,1.716003344,-0.109297949,0.41002308,-0.170646923,6513445,6.81381075,4,5
ces,cs,35554783,487946,245,7.550898032,5.688371762,2.389166084,0.126868742,0.174189069,0.218888713,35066837,7.544896595,4,5
eus,eu,845252,380021,113,5.926986207,5.579807596,2.053078443,-0.162238773,0.046802939,-0.047529442,465231,5.667668646,4,1
fas,fa,20794102,833867,91,7.31794017,5.921096787,1.959041392,0.003921998,0.582486844,-0.091932468,19960235,7.30016565,4,5
fin,fi,12457144,516384,135,7.095418485,5.712972777,2.130333768,-0.065519367,0.207755034,-0.003126416,11940760,7.077031969,4,5
hin,hi,4172426,149557,456,6.620388643,5.174806745,2.658964843,-0.134525607,-0.225218529,0.644754097,4022869,6.604535891,4,1
hrv,hr,5886172,209712,102,6.769832948,5.321623282,2.008600172,-0.120251232,-0.154216327,-0.069730955,5676460,6.754077582,4,5
hun,hu,16912426,492095,89,7.228205909,5.692048952,1.949390007,-0.028409804,0.17908622,-0.095969107,16420331,7.215381907,4,5
ita,it,77083323,1716785,319,7.886960428,6.23471591,2.503790683,0.472774107,1.624613385,0.368244345,75366538,7.877178566,4,4
kor,ko,18036214,551179,354,7.25614538,5.741292663,2.549003262,-0.019049391,0.248824299,0.438885523,17485035,7.242666506,4,5
nld,nl,60694360,2066469,261,7.783148336,6.315228895,2.416640507,0.336264848,2.037352708,0.251181823,58627891,7.768104272,4,4
pol,pl,52132272,1489582,208,7.717106653,6.173064416,2.318063335,0.264948299,1.356440943,0.144210897,50642690,7.704516766,4,4
por,pt,69847083,1074071,409,7.844148274,6.031032991,2.611723308,0.412500998,0.866004638,0.549893087,68773012,7.837418045,4,4
rus,ru,231000000,1754195,388,8.36361198,6.244077869,2.588831726,1.754798575,1.668769189,0.507508381,229245805,8.360301397,4,4
srp,sr,6488801,649396,48,6.812164455,5.812509609,1.681241237,-0.11523173,0.364751873,-0.1787202,5839405,6.766368597,4,5
swe,sv,23079384,2924179,261,7.363224213,6.466003954,2.416640507,0.022956891,3.04972572,0.251181823,20155205,7.30438722,4,4
tur,tr,32314997,427342,215,7.50940412,5.630775578,2.33243846,0.09988346,0.102656903,0.158339132,31887655,7.503622583,4,5
vie,vi,29999571,1269290,125,7.477115044,6.103560859,2.096910013,0.080597488,1.096425698,-0.02330961,28730281,7.458339874,4,5
ara,ar,17865281,1136092,1091,7.252009852,6.055413502,3.037824751,-0.02047315,0.939209319,1.926386888,16729189,7.223474888,5,4
deu,de,187000000,2615193,1328,8.271841607,6.417503745,3.123198075,1.388307577,2.685023096,2.404728575,184384807,8.265725133,5,4
eng,en,1440000000,6377418,5061,9.158362492,6.804644883,3.704236337,11.82497169,7.125655776,9.939114731,1433622582,9.156434833,5,4
fra,fr,143000000,2360626,1445,8.155336037,6.373027186,3.159867847,1.021816579,2.384552354,2.64087194,140639374,8.148106925,5,4
jpn,ja,156000000,1290157,1211,8.193124598,6.110642563,3.083144143,1.13009801,1.121055454,2.168585211,154709843,8.189517945,5,4
spa,es,140000000,1714508,749,8.146128036,6.234139516,2.874481818,0.996828556,1.621925795,1.236121668,138285492,8.140776619,5,4
zho,zh,131000000,1229017,2351,8.117271296,6.08955789,3.371252629,0.921864489,1.048890636,4.469469276,129770983,8.113177594,5,4


==> images/CCvsWiki.csv <==
x y class label
3.368844507	0	0	aa
4.322281332	3.624900602	0	gn
4.680426171	4.799802173	0	ht
3.710286648	2.592176757	0	ik
4.068297205	3.763727404	1	ab
3.486005186	3.153814864	1	ak
4.730612722	3.975891136	1	as
3.286007122	3.690461893	1	ay
6.090792566	5.251221974	1	az
4.581915541	4.762130662	1	ba
4.287420996	3.878406888	1	bh
3.522183318	3.105850674	1	bi
4.448458964	3.775464809	1	bo
4.89116377	4.844911874	1	br
3.111934276	2.985426474	1	chr
4.886344056	3.782687568	1	co
5.500643949	5.125721932	1	cy
4.757843759	3.478566496	1	dv
3.336459734	2.346352974	1	dz
5.32611456	5.481939704	1	eo
5.017400664	4.134304635	1	fo
3.376394442	3.08278537	1	fj
5.00999873	4.666162163	1	fy
4.730612722	4.191087553	1	gd
4.168821463	3.702947246	1	gv
3.055378331	2.92788341	1	got
5.547457173	4.471056894	1	gu
4.245117675	3.376394442	1	haw
5.940755978	5.459302	1	hy
4.218666771	3.364363355	1	ig
3.789369154	2.765668555	1	iu
3.925776054	3.923606643	1	ie
4.268928822	4.36574998	1	ia
4.85542829	4.80835954	1	jv
4.737184689	2.908485019	1	kl
5.514450789	4.434137589	1	kn
2.307496038	2.909020854	1	ks
5.449703588	3.919862254	1	km
4.766710207	3.354876423	1	rw
5.185924438	4.90774985	1	ky
5.202431098	4.700141019	1	ku
3.819938569	3.509874285	1	ln
5.063532256	4.779683053	1	lb
3.563599729	3.133538908	1	lg
5.776521038	4.877889425	1	ml
5.95888244	5.067743919	1	mk
4.951983137	4.97382955	1	mg
5.616838762	4.317854489	1	mn
4.622473071	3.859018144	1	mi
5.526912788	5.007427699	1	my
2.874481818	3.216693599	1	na
5.936638383	4.507235007	1	ne
5.728092315	5.202790638	1	nn
7.038172485	5.751049576	1	no
3.508933526	3.926342447	1	nso
4.176409625	2.891537458	1	ny
4.947262127	4.938869822	1	oc
5.000147635	4.198629599	1	or
4.276944086	3.029789471	1	om
4.966179292	4.094541001	1	ps
4.473355567	3.570426178	1	rm
3.255031163	2.790285164	1	rn
2.680335513	2.450249108	1	sg
4.104077206	4.606918526	1	sco
5.356284061	4.23987482	1	si
4.253265294	3.007320953	1	sm
4.255272505	3.864689034	1	sn
4.57261606	4.167317335	1	sd
5.183255604	3.812244697	1	so
4.197225406	2.912753304	1	st
6.070691588	4.923031484	1	sq
3.030599722	2.73239376	1	ss
4.518750763	4.784916703	1	su
5.31769152	5.504624436	1	tt
5.726561771	4.861486618	1	te
5.194042328	5.017617573	1	tg
3.237794993	3.246498581	1	to
3.238046103	2.850646235	1	ts
4.822442697	3.788804493	1	tk
4.546209412	3.705521613	1	ug
2.907948522	2.802089258	1	ve
4.496639099	5.103755843	1	vo
4.820549544	6.102262836	1	war
4.650365814	4.184208613	1	yi
3.335457901	3.292699003	1	za
5.056317776	4.175163774	2	am
5.252578781	4.744621514	2	ga
4.877935447	4.079325987	2	ha
6.10960453	4.725919796	2	is
5.064727468	3.584670384	2	lo
5.73982304	4.901785145	2	mr
5.034664546	3.626340367	2	mt
5.199132352	4.560205623	2	pa
4.795873069	4.061640934	2	sa
5.339848783	4.827207675	2	sw
4.496860487	2.33243846	2	ti
3.896526217	2.858537198	2	tn
3.665299499	3.216957207	2	wo
4.610521763	3.08350262	2	xh
4.500318824	4.52462976	2	yo
4.717137708	3.997779431	2	zu
5.574711708	5.000529516	3	af
5.696920518	5.319068565	3	be
6.421638801	5.052597763	3	bn
6.106418018	4.940750503	3	bs
6.92521893	5.439158941	3	bg
4.677132254	6.772781434	3	ceb
7.122695893	5.430721499	3	da
7.236976473	5.295428543	3	el
6.624571151	5.346364712	3	et
6.037079322	5.246212896	3	gl
6.892580629	5.481131488	3	he
7.42981574	5.775237515	3	id
6.015781688	5.193692151	3	ka
5.833639161	5.359814621	3	kk
6.600813734	5.13323863	3	la
6.447872943	5.037003951	3	lv
6.714660636	5.300051732	3	lt
6.428555435	5.548418902	3	ms
7.281513531	5.626137033	3	ro
7.063683844	5.375861059	3	sk
6.67751899	5.239539714	3	sl
6.096671607	5.148216924	3	ta
5.358718917	4.648603928	3	tl
7.116732602	5.148241621	3	th
7.104314896	6.047013043	3	uk
5.877360978	5.217683937	3	ur
5.679861974	5.146998853	3	uz
6.857404632	5.837431231	4	ca
7.550898032	5.688371762	4	cs
5.926986207	5.579807596	4	eu
7.31794017	5.921096787	4	fa
7.095418485	5.712972777	4	fi
6.620388643	5.174806745	4	hi
6.769832948	5.321623282	4	hr
7.228205909	5.692048952	4	hu
7.886960428	6.23471591	4	it
7.25614538	5.741292663	4	ko
7.783148336	6.315228895	4	nl
7.717106653	6.173064416	4	pl
7.844148274	6.031032991	4	pt
8.36361198	6.244077869	4	ru
6.812164455	5.812509609	4	sr
7.363224213	6.466003954	4	sv
7.50940412	5.630775578	4	tr
7.477115044	6.103560859	4	vi
7.252009852	6.055413502	5	ar
8.271841607	6.417503745	5	de
9.158362492	6.804644883	5	en
8.155336037	6.373027186	5	fr
8.193124598	6.110642563	5	ja
8.146128036	6.234139516	5	es
8.117271296	6.08955789	5	zh

==> images/CCvsWikivsACL-kMeanClasses.csv <==
x y z class label
3.368844507 0 0 0 aa
4.322281332 3.624900602 0.477121255 0 gn
4.680426171 4.799802173 0.77815125 3 ht
3.710286648 2.592176757 0 0 ik
4.068297205 3.763727404 0 0 ab
3.486005186 3.153814864 1.113943352 0 ak
4.730612722 3.975891136 1.204119983 2 as
3.286007122 3.690461893 0.477121255 0 ay
6.090792566 5.251221974 0.477121255 3 az
4.581915541 4.762130662 0 3 ba
4.287420996 3.878406888 0.77815125 2 bh
3.522183318 3.105850674 0 0 bi
4.448458964 3.775464809 1.361727836 2 bo
4.89116377 4.844911874 0.903089987 3 br
3.111934276 2.985426474 0.301029996 0 chr
4.886344056 3.782687568 0.477121255 2 co
5.500643949 5.125721932 1.230448921 3 cy
4.757843759 3.478566496 0 0 dv
3.336459734 2.346352974 0.477121255 0 dz
5.32611456 5.481939704 0.77815125 3 eo
5.017400664 4.134304635 0.84509804 2 fo
3.376394442 3.08278537 0 0 fj
5.00999873 4.666162163 0.698970004 3 fy
4.730612722 4.191087553 0.903089987 2 gd
4.168821463 3.702947246 0 0 gv
3.055378331 2.92788341 0.477121255 0 got
5.547457173 4.471056894 1.51851394 2 gu
4.245117675 3.376394442 0.301029996 0 haw
5.940755978 5.459302 0.602059991 3 hy
4.218666771 3.364363355 0.84509804 0 ig
3.789369154 2.765668555 1.361727836 0 iu
3.925776054 3.923606643 1 2 ie
4.268928822 4.36574998 2.075546961 2 ia
4.85542829 4.80835954 0.477121255 3 jv
4.737184689 2.908485019 0 0 kl
5.514450789 4.434137589 1.69019608 2 kn
2.307496038 2.909020854 0.477121255 0 ks
5.449703588 3.919862254 1.146128036 2 km
4.766710207 3.354876423 0.602059991 2 rw
5.185924438 4.90774985 0 3 ky
5.202431098 4.700141019 1.146128036 3 ku
3.819938569 3.509874285 0 0 ln
5.063532256 4.779683053 0.84509804 3 lb
3.563599729 3.133538908 0 0 lg
5.776521038 4.877889425 1.963787827 1 ml
5.95888244 5.067743919 1.041392685 3 mk
4.951983137 4.97382955 0.477121255 3 mg
5.616838762 4.317854489 1.230448921 2 mn
4.622473071 3.859018144 0.602059991 2 mi
5.526912788 5.007427699 1 3 my
2.874481818 3.216693599 0 0 na
5.936638383 4.507235007 1.447158031 1 ne
5.728092315 5.202790638 0.301029996 3 nn
7.038172485 5.751049576 2.056904851 5 no
3.508933526 3.926342447 0.698970004 0 nso
4.176409625 2.891537458 0 0 ny
4.947262127 4.938869822 0.954242509 3 oc
5.000147635 4.198629599 1.176091259 2 or
4.276944086 3.029789471 1 0 om
4.966179292 4.094541001 1.176091259 2 ps
4.473355567 3.570426178 0 0 rm
3.255031163 2.790285164 0 0 rn
2.680335513 2.450249108 0 0 sg
4.104077206 4.606918526 0.301029996 2 sco
5.356284061 4.23987482 1.491361694 2 si
4.253265294 3.007320953 0 0 sm
4.255272505 3.864689034 0 0 sn
4.57261606 4.167317335 0.77815125 2 sd
5.183255604 3.812244697 1.113943352 2 so
4.197225406 2.912753304 0.698970004 0 st
6.070691588 4.923031484 0.84509804 3 sq
3.030599722 2.73239376 0 0 ss
4.518750763 4.784916703 0.301029996 3 su
5.31769152 5.504624436 0.77815125 3 tt
5.726561771 4.861486618 1.799340549 1 te
5.194042328 5.017617573 0.698970004 3 tg
3.237794993 3.246498581 0 0 to
3.238046103 2.850646235 0.301029996 0 ts
4.822442697 3.788804493 0 2 tk
4.546209412 3.705521613 1.361727836 2 ug
2.907948522 2.802089258 0.301029996 0 ve
4.496639099 5.103755843 0 3 vo
4.820549544 6.102262836 0 3 war
4.650365814 4.184208613 0.477121255 2 yi
3.335457901 3.292699003 0 0 za
5.056317776 4.175163774 1.62324929 2 am
5.252578781 4.744621514 1.591064607 2 ga
4.877935447 4.079325987 0.954242509 2 ha
6.10960453 4.725919796 1.740362689 1 is
5.064727468 3.584670384 0.903089987 2 lo
5.73982304 4.901785145 1.653212514 1 mr
5.034664546 3.626340367 0.954242509 2 mt
5.199132352 4.560205623 0 3 pa
4.795873069 4.061640934 1.799340549 2 sa
5.339848783 4.827207675 1.414973348 3 sw
4.496860487 2.33243846 0.84509804 0 ti
3.896526217 2.858537198 0.903089987 0 tn
3.665299499 3.216957207 1.146128036 0 wo
4.610521763 3.08350262 0.954242509 2 xh
4.500318824 4.52462976 0.602059991 2 yo
4.717137708 3.997779431 1.176091259 2 zu
5.574711708 5.000529516 1.204119983 3 af
5.696920518 5.319068565 0.301029996 3 be
6.421638801 5.052597763 1.982271233 1 bn
6.106418018 4.940750503 0.84509804 3 bs
6.92521893 5.439158941 1.959041392 5 bg
4.677132254 6.772781434 0.698970004 3 ceb
7.122695893 5.430721499 2.181843588 5 da
7.236976473 5.295428543 2.11058971 5 el
6.624571151 5.346364712 1.832508913 1 et
6.037079322 5.246212896 1.361727836 1 gl
6.892580629 5.481131488 1.934498451 5 he
7.42981574 5.775237515 1.84509804 5 id
6.015781688 5.193692151 0.301029996 3 ka
5.833639161 5.359814621 1.431363764 1 kk
6.600813734 5.13323863 2.968015714 1 la
6.447872943 5.037003951 1.591064607 1 lv
6.714660636 5.300051732 1.51851394 1 lt
6.428555435 5.548418902 2.08278537 1 ms
7.281513531 5.626137033 2.155336037 5 ro
7.063683844 5.375861059 1.301029996 5 sk
6.67751899 5.239539714 1.591064607 1 sl
6.096671607 5.148216924 2.167317335 1 ta
5.358718917 4.648603928 1.301029996 3 tl
7.116732602 5.148241621 1.991226076 5 th
7.104314896 6.047013043 1.301029996 5 uk
5.877360978 5.217683937 2.008600172 1 ur
5.679861974 5.146998853 0.77815125 3 uz
6.857404632 5.837431231 1.716003344 5 ca
7.550898032 5.688371762 2.389166084 5 cs
5.926986207 5.579807596 2.053078443 1 eu
7.31794017 5.921096787 1.959041392 5 fa
7.095418485 5.712972777 2.130333768 5 fi
6.620388643 5.174806745 2.658964843 1 hi
6.769832948 5.321623282 2.008600172 5 hr
7.228205909 5.692048952 1.949390007 5 hu
7.886960428 6.23471591 2.503790683 4 it
7.25614538 5.741292663 2.549003262 5 ko
7.783148336 6.315228895 2.416640507 4 nl
7.717106653 6.173064416 2.318063335 4 pl
7.844148274 6.031032991 2.611723308 4 pt
8.36361198 6.244077869 2.588831726 4 ru
6.812164455 5.812509609 1.681241237 5 sr
7.363224213 6.466003954 2.416640507 4 sv
7.50940412 5.630775578 2.33243846 5 tr
7.477115044 6.103560859 2.096910013 5 vi
7.252009852 6.055413502 3.037824751 4 ar
8.271841607 6.417503745 3.123198075 4 de
9.158362492 6.804644883 3.704236337 4 en
8.155336037 6.373027186 3.159867847 4 fr
8.193124598 6.110642563 3.083144143 4 ja
8.146128036 6.234139516 2.874481818 4 es
8.117271296 6.08955789 3.371252629 4 zh


==> images/CCvsWikivsACL-zscore-kMeanClasses.csv <==
x y z class label
-1.399927447 -3.952051809 -1.310317185 0 aa
-0.736778082 -0.792573819 -0.772814854 0 gn
-0.487675555 0.231475131 -0.43368864 3 ht
-1.162442243 -1.692700088 -1.310317185 0 ik
-0.913433114 -0.671571818 -1.310317185 0 ab
-1.31843801 -1.203174048 -0.055401076 0 ak
-0.452769015 -0.486649053 0.046187668 2 as
-1.457543807 -0.735430333 -0.772814854 0 ay
0.493284647 0.624934451 -0.772814854 3 az
-0.556193216 0.19864049 -1.310317185 3 ba
-0.761024691 -0.571616717 -0.43368864 2 bh
-1.293274828 -1.24497983 -1.310317185 0 bi
-0.649017032 -0.661341448 0.223741252 2 bo
-0.341100027 0.270792928 -0.292938545 3 br
-1.578617689 -1.349942049 -0.971190971 0 chr
-0.344452311 -0.655046062 -0.772814854 2 co
0.082815206 0.515548107 0.07584861 3 cy
-0.433828857 -0.920119216 -1.310317185 0 dv
-1.422452214 -1.906961089 -0.772814854 0 dz
-0.038576218 0.826028955 -0.43368864 3 eo
-0.253297759 -0.348575208 -0.358269541 2 fo
-1.394676198 -1.265083642 -1.310317185 0 fj
-0.258446068 0.114993959 -0.522890502 3 fy
-0.452769015 -0.299082988 -0.292938545 2 gd
-0.843514902 -0.724548049 -1.310317185 0 gv
-1.617954368 -1.400096815 -0.772814854 0 got
0.115375475 -0.055060581 0.400369091 2 gu
-0.790448161 -1.00917279 -0.971190971 0 haw
0.388928841 0.806297841 -0.632064758 3 hy
-0.808845709 -1.019659135 -0.358269541 0 ig
-1.107437536 -1.541483938 0.223741252 0 iu
-1.012561665 -0.532220428 -0.183764289 2 ie
-0.773886658 -0.146846512 1.027896254 2 ia
-0.365955331 0.238933766 -0.772814854 3 jv
-0.448197978 -1.417004531 -1.310317185 0 kl
0.092418356 -0.087239596 0.593778103 2 kn
-2.138133215 -1.416537495 -0.772814854 0 ks
0.047384365 -0.535484053 -0.019143327 2 km
-0.427661925 -1.027927983 -0.632064758 2 rw
-0.136083455 0.325562761 -1.310317185 3 ky
-0.124602484 0.144610067 -0.019143327 3 ku
-1.086175415 -0.892831221 -1.310317185 0 ln
-0.221211589 0.213939225 -0.358269541 3 lb
-1.264468234 -1.220846653 -1.310317185 0 lg
0.274697574 0.299536295 0.901993678 1 ml
0.401536443 0.465014237 -0.13713324 3 mk
-0.298797986 0.383158095 -0.772814854 3 mg
0.163632848 -0.188592415 0.07584861 2 mn
-0.527984005 -0.588516025 -0.632064758 2 mi
0.101086121 0.412442377 -0.183764289 3 my
-1.743774355 -1.148368689 -1.310317185 0 na
0.386064907 -0.023527591 0.319982886 1 ne
0.241013668 0.582721503 -0.971190971 3 nn
1.152221218 1.060586205 1.006894931 5 no
-1.302490531 -0.529835891 -0.522890502 0 nso
-0.838237064 -1.431776094 -1.310317185 0 ny
-0.302081617 0.352687054 -0.235312523 3 oc
-0.265297857 -0.29250931 0.014611829 2 or
-0.768311756 -1.311275082 -0.183764289 0 om
-0.288924053 -0.383233352 0.014611829 2 ps
-0.631700555 -0.840053946 -1.310317185 0 rm
-1.479088693 -1.520028002 -1.310317185 0 rn
-1.878810043 -1.8164048 -1.310317185 0 sg
-0.888546845 0.063356966 -0.971190971 2 sco
-0.017592252 -0.256559809 0.36978065 2 si
-0.784781201 -1.330858733 -1.310317185 0 sm
-0.783385114 -0.583573254 -1.310317185 0 sn
-0.562661338 -0.319801206 -0.43368864 2 sd
-0.137939724 -0.62928395 -0.055401076 2 so
-0.823758945 -1.413284277 -0.522890502 0 st
0.479303699 0.338882295 -0.358269541 3 sq
-1.635188776 -1.570486383 -1.310317185 0 ss
-0.600126575 0.218500895 -0.971190971 3 su
-0.044434743 0.845801059 -0.43368864 3 tt
0.23994912 0.285239542 0.716735121 1 te
-0.130437173 0.421323913 -0.522890502 3 tg
-1.491077065 -1.122390547 -1.310317185 0 to
-1.490902409 -1.467417049 -0.971190971 0 ts
-0.388897988 -0.649714526 -1.310317185 2 tk
-0.581028104 -0.72230422 0.223741252 2 ug
-1.720497067 -1.509739506 -0.971190971 0 ve
-0.615506027 0.496402376 -1.310317185 3 vo
-0.390214744 1.3667051 -1.310317185 3 war
-0.508583607 -0.3050787 -0.772814854 2 yi
-1.423149024 -1.082122073 -1.310317185 0 za
-0.226229517 -0.312962217 0.518359004 2 am
-0.089722979 0.183379446 0.482101255 2 ga
-0.350300799 -0.39649482 -0.235312523 2 ha
0.506369039 0.167078953 0.650293442 1 is
-0.220380277 -0.827638639 -0.292938545 2 lo
0.249172806 0.320363901 0.55211416 1 mr
-0.241290112 -0.791318913 -0.235312523 2 mt
-0.126896879 0.022641811 -1.310317185 3 pa
-0.407378114 -0.411909183 0.716735121 2 sa
-0.029023575 0.255361877 0.283725138 3 sw
-0.615352044 -1.919089036 -0.358269541 0 ti
-1.03290597 -1.460539254 -0.292938545 0 tn
-1.193732412 -1.148138927 -0.019143327 0 wo
-0.536296567 -1.264458484 -0.235312523 2 xh
-0.612946647 -0.008366254 -0.632064758 2 yo
-0.462141369 -0.467571127 0.014611829 2 zu
0.134331978 0.406429893 0.046187668 3 af
0.219332569 0.684069813 -0.971190971 3 be
0.72340002 0.451812787 0.922816213 1 bn
0.504152707 0.354326264 -0.358269541 3 bs
1.073657986 0.78874107 0.896646568 5 bg
-0.489966591 1.951131815 -0.522890502 3 ceb
1.211010267 0.781386961 1.147645027 5 da
1.290496492 0.663465075 1.067373765 5 el
0.864546718 0.707861245 0.754101037 1 et
0.455925167 0.620568519 0.223741252 1 gl
1.050956882 0.825324511 0.868997647 5 he
1.42462309 1.081668511 0.768283355 5 id
0.441111902 0.574791225 -0.971190971 3 ka
0.314425269 0.71958424 0.302189808 1 kk
0.848022586 0.522099693 2.033309512 1 la
0.741646803 0.438221158 0.482101255 1 lv
0.927207172 0.667494665 0.400369091 1 lt
0.728210786 0.883972493 1.036050705 1 ms
1.321473607 0.951711929 1.117782869 5 ro
1.169965279 0.73357038 0.155361924 5 sk
0.901373831 0.614752146 0.482101255 1 sl
0.49737373 0.535154833 1.131280434 1 ta
-0.015898724 0.099690131 0.155361924 3 tl
1.206862585 0.53517636 0.932904317 5 th
1.198225627 1.318549158 0.155361924 5 uk
0.344835354 0.595702562 0.952477155 1 ur
0.207467743 0.534093158 -0.43368864 3 uz
1.026490719 1.135876804 0.622851351 5 ca
1.508840149 1.00595597 1.381204786 5 cs
0.379351474 0.911331005 1.002584281 1 eu
1.346809635 1.208800041 0.896646568 5 fa
1.192037855 1.027398314 1.089616491 5 fi
0.861637634 0.558330629 1.685147358 1 hi
0.965581486 0.686296515 0.952477155 5 hr
1.284396252 1.009161024 0.885773772 5 hu
1.742583548 1.482151734 1.510335459 4 it
1.303829151 1.05208204 1.561269821 5 ko
1.67037853 1.552327176 1.412156176 4 nl
1.624444181 1.428416042 1.301103777 4 pl
1.712806166 1.304620879 1.63192727 4 pt
2.074111727 1.490311655 1.606138692 4 ru
0.995024561 1.114155018 0.583689999 5 sr
1.378306305 1.683743326 1.412156176 4 sv
1.479979651 0.955754904 1.317298116 5 tr
1.457521445 1.367836461 1.051962862 5 vi
1.300952744 1.325871031 2.111953084 4 ar
2.010282154 1.641470348 2.20813065 4 de
2.626889094 1.978904126 2.862700987 4 en
1.92924837 1.6027044 2.249441088 4 fr
1.955531664 1.374008904 2.163007777 4 ja
1.922843876 1.481649346 1.92793863 4 es
1.902772982 1.355631418 2.487577226 4 zh


==> images/WikivsACL.csv <==
x y class label
0 0 0 aa
3.624900602 0.477121255 0 gn
4.799802173 0.77815125 0 ht
2.592176757 0 0 ik
3.763727404 0 1 ab
3.153814864 1.113943352 1 ak
3.975891136 1.204119983 1 as
3.690461893 0.477121255 1 ay
5.251221974 0.477121255 1 az
4.762130662 0 1 ba
3.878406888 0.77815125 1 bh
3.105850674 0 1 bi
3.775464809 1.361727836 1 bo
4.844911874 0.903089987 1 br
2.985426474 0.301029996 1 chr
3.782687568 0.477121255 1 co
5.125721932 1.230448921 1 cy
3.478566496 0 1 dv
2.346352974 0.477121255 1 dz
5.481939704 0.77815125 1 eo
4.134304635 0.84509804 1 fo
3.08278537 0 1 fj
4.666162163 0.698970004 1 fy
4.191087553 0.903089987 1 gd
3.702947246 0 1 gv
2.92788341 0.477121255 1 got
4.471056894 1.51851394 1 gu
3.376394442 0.301029996 1 haw
5.459302 0.602059991 1 hy
3.364363355 0.84509804 1 ig
2.765668555 1.361727836 1 iu
3.923606643 1 1 ie
4.36574998 2.075546961 1 ia
4.80835954 0.477121255 1 jv
2.908485019 0 1 kl
4.434137589 1.69019608 1 kn
2.909020854 0.477121255 1 ks
3.919862254 1.146128036 1 km
3.354876423 0.602059991 1 rw
4.90774985 0 1 ky
4.700141019 1.146128036 1 ku
3.509874285 0 1 ln
4.779683053 0.84509804 1 lb
3.133538908 0 1 lg
4.877889425 1.963787827 1 ml
5.067743919 1.041392685 1 mk
4.97382955 0.477121255 1 mg
4.317854489 1.230448921 1 mn
3.859018144 0.602059991 1 mi
5.007427699 1 1 my
3.216693599 0 1 na
4.507235007 1.447158031 1 ne
5.202790638 0.301029996 1 nn
5.751049576 2.056904851 1 no
3.926342447 0.698970004 1 nso
2.891537458 0 1 ny
4.938869822 0.954242509 1 oc
4.198629599 1.176091259 1 or
3.029789471 1 1 om
4.094541001 1.176091259 1 ps
3.570426178 0 1 rm
2.790285164 0 1 rn
2.450249108 0 1 sg
4.606918526 0.301029996 1 sco
4.23987482 1.491361694 1 si
3.007320953 0 1 sm
3.864689034 0 1 sn
4.167317335 0.77815125 1 sd
3.812244697 1.113943352 1 so
2.912753304 0.698970004 1 st
4.923031484 0.84509804 1 sq
2.73239376 0 1 ss
4.784916703 0.301029996 1 su
5.504624436 0.77815125 1 tt
4.861486618 1.799340549 1 te
5.017617573 0.698970004 1 tg
3.246498581 0 1 to
2.850646235 0.301029996 1 ts
3.788804493 0 1 tk
3.705521613 1.361727836 1 ug
2.802089258 0.301029996 1 ve
5.103755843 0 1 vo
6.102262836 0 1 war
4.184208613 0.477121255 1 yi
3.292699003 0 1 za
4.175163774 1.62324929 2 am
4.744621514 1.591064607 2 ga
4.079325987 0.954242509 2 ha
4.725919796 1.740362689 2 is
3.584670384 0.903089987 2 lo
4.901785145 1.653212514 2 mr
3.626340367 0.954242509 2 mt
4.560205623 0 2 pa
4.061640934 1.799340549 2 sa
4.827207675 1.414973348 2 sw
2.33243846 0.84509804 2 ti
2.858537198 0.903089987 2 tn
3.216957207 1.146128036 2 wo
3.08350262 0.954242509 2 xh
4.52462976 0.602059991 2 yo
3.997779431 1.176091259 2 zu
5.000529516 1.204119983 3 af
5.319068565 0.301029996 3 be
5.052597763 1.982271233 3 bn
4.940750503 0.84509804 3 bs
5.439158941 1.959041392 3 bg
6.772781434 0.698970004 3 ceb
5.430721499 2.181843588 3 da
5.295428543 2.11058971 3 el
5.346364712 1.832508913 3 et
5.246212896 1.361727836 3 gl
5.481131488 1.934498451 3 he
5.775237515 1.84509804 3 id
5.193692151 0.301029996 3 ka
5.359814621 1.431363764 3 kk
5.13323863 2.968015714 3 la
5.037003951 1.591064607 3 lv
5.300051732 1.51851394 3 lt
5.548418902 2.08278537 3 ms
5.626137033 2.155336037 3 ro
5.375861059 1.301029996 3 sk
5.239539714 1.591064607 3 sl
5.148216924 2.167317335 3 ta
4.648603928 1.301029996 3 tl
5.148241621 1.991226076 3 th
6.047013043 1.301029996 3 uk
5.217683937 2.008600172 3 ur
5.146998853 0.77815125 3 uz
5.837431231 1.716003344 4 ca
5.688371762 2.389166084 4 cs
5.579807596 2.053078443 4 eu
5.921096787 1.959041392 4 fa
5.712972777 2.130333768 4 fi
5.174806745 2.658964843 4 hi
5.321623282 2.008600172 4 hr
5.692048952 1.949390007 4 hu
6.23471591 2.503790683 4 it
5.741292663 2.549003262 4 ko
6.315228895 2.416640507 4 nl
6.173064416 2.318063335 4 pl
6.031032991 2.611723308 4 pt
6.244077869 2.588831726 4 ru
5.812509609 1.681241237 4 sr
6.466003954 2.416640507 4 sv
5.630775578 2.33243846 4 tr
6.103560859 2.096910013 4 vi
6.055413502 3.037824751 5 ar
6.417503745 3.123198075 5 de
6.804644883 3.704236337 5 en
6.373027186 3.159867847 5 fr
6.110642563 3.083144143 5 ja
6.234139516 2.874481818 5 es
6.08955789 3.371252629 5 zh


==> images/lagACLcountsChineseAndNynorsk.txt <==
70108
Chinese:2351
Nynorsk:2


==> images/lagACLtitleCounts.txt <==
70108
english:1890
spanish:333
german:553
japanese:917
french:986
arabic:867
mandarin:271
swedish:202
turkish:122
korean:309
hindi:258
persian:78
portuguese:283
czech:137
russian:185
dutch:163
polish:129
croatian:73
italian:186
vietnamese:96
basque:80
hungarian:68
finnish:69
serbian:31
catalan:31
ukrainian:7
cebuano:3
egyptian arabic:9
latvian:27
indonesian:52
afrikaans:14
bosnian:3
galician:11
greek:81
hebrew:64
belarusian:0
malay:50
thai:86
georgian:2
danish:106
tagalog:11
slovenian:23
tamil:55
kazakh:14
romanian:98
bulgarian:61
uzbek:2
lithuanian:20
estonian:45
slovak:9
bengali:57
urdu:86
latin:303
eastern punjabi:0
western punjabi:0
hausa:5
marathi:21
xhosa:2
swahili:9
sanskrit:52
zulu:7
tswana:4
icelandic:43
wolof:12
haitian:7
maltese:7
konkani:6
tigrinya:5
lao:2
amharic:33
yoruba:2
irish:29
tok pisin:0
telugu:30
somali:4
scottish gaelic:5
igbo:7
bambara:6
assamese:11
albanian:5
venda:0
welsh:12
ndonga:0
hawaiian:2
atikamekw:0
kashubian:0
buryat:0
esperanto:5
zeelandic:0
santali:0
minangkabau:1
karakalpak:0
samoan:0
lezgian:0
choctaw:2
picard:1
gilaki:0
lak:3
hill mari:0
gan:240
breton:6
crimean tatar:2
adyghe:0
kongo:0
tsonga:0
pontic:0
inuktitut:16
cree:31
sardinian:1
banyumasan:0
navajo:0
pali:10
anglo-saxon:1
southern azerbaijani:0
kabardian:0
twi:625
tibetan:18
tuvan:1
waray:0
interlingue:6
asturian:0
võro:0
fiji hindi:0
sango:0
luxembourgish:5
norman:2
komi:6
sindhi:5
inupiak:0
khmer:6
west flemish:0
ladino:0
kikuyu:0
kirundi:1
manx:1
ripuarian:0
divehi:0
nauruan:0
bashkir:0
min dong:0
hakka:10
mazandarani:0
karachay-balkar:0
samogitian:0
serbo-croatian:3
min nan:1
volapük:0
erzya:2
neapolitan:0
lingala:0
occitan:8
classical chinese:0
gorontalo:0
palatinate german:0
extremaduran:0
bislama:0
latgalian:0
norwegian:94
azerbaijani:3
bishnupriya manipuri:0
moksha:0
aramaic:1
banjar:0
kapampangan:0
tahitian:0
burmese:7
tumbuka:0
pashto:7
pangasinan:0
vepsian:0
saterland frisian:0
buginese:0
romani:117
swati:0
fula:1
lombard:2
tetum:0
mingrelian:0
mirandese:1
chuvash:0
gagauz:1
abkhazian:0
tatar:4
low saxon:0
sakha:1
limburgish:0
kurdish:13
sundanese:2
kirghiz:0
sesotho:1
zazaki:1
papiamentu:0
guarani:3
lojban:0
chichewa:0
aymara:1
turkmen:0
greenlandic:0
ido:23
tajik:4
yiddish:3
kashmiri:2
malagasy:2
odia:8
rusyn:2
west frisian:0
chamorro:0
ossetian:0
lingua franca nova:0
cheyenne:0
franco-provençal:0
mongolian:15
kannada:15
fijian:0
uyghur:13
dutch low saxon:0
ewe:50
north frisian:0
avar:4
tongan:0
venetian:0
ingush:1
kinyarwanda:2
alemannic:0
faroese:2
romansh:1
aromanian:1
piedmontese:0
silesian:0
northern sami:0
pennsylvania german:0
tulu:0
northern luri:0
chechen:0
ligurian:0
lower sorbian:0
emilian-romagnol:0
kabiye:0
maithili:0
maori:2
interlingua:83
acehnese:0
kalmyk:0
corsican:3
dzongkha:3
jamaican patois:0
cornish:2
northern sotho:5
javanese:3
nahuatl:4
novial:0
newar:0
tarantino:0
kabyle:2
norfolk:0
bavarian:4
scots:2
oromo:5
gujarati:11
chavacano:1
doteli:0
meadow mari:0
macedonian:5
sicilian:0
akan:8
armenian:3
walloon:0
nepali:8
friulian:0
simple english:1
sranan:0
central bicolano:0
luganda:0
dinka:1
wu:6
aragonese:1
cantonese:34
shona:0
ilocano:0
komi-permyak:0
zhuang:0
upper sorbian:3
livvi-karelian:0
cherokee:2
quechua:6
bhojpuri:5
gothic:2
old church slavonic:0
udmurt:2
malayalam:29
kàsim:0
mapoyo:0
yamdena:0
rikbaktsa:0
belorussian:0
rengao:0
kodava:0
achumawi:0
türk isaret dili:0
shompen:0
nancowry:0
urak lawoi':0
izhor:0
potawatomi:0
loko:0
mirniny:0
muna:6
isekiri:0
mochica:0
kangiryuarmiut:0
ngarluma:0
berbice dutch creole:0
jingpho:0
banggi:0
matuumbi:0
sikkimese:0
naskapi:0
muinane:0
bété:0
bini:505
pintupi:0
gahuku:0
ngäbere:0
yelmek:0
remo:34
chuukese:0
biafada:0
ma'anyan:0
lusi:62
buriat:0
muruwari:0
sarcee:0
inga:8
yir yiront:0
miisiirii:0
bokar:0
kachari:0
ndut:0
watam:0
nanai:0
pame:1
isirawa:0
kharia:0
lardil:0
gadaba:0
zapotec:1
majang:0
warrongo:0
musom:0
língua de sinais brasileira:0
lisu:0
chipewyan:0
sora:7
laragia:0
kombio:0
yay:0
lamé:0
micmac:0
evenki:1
wantoat:0
guaque:0
obolo:0
guayabero:0
ticuna:0
gela:1
xokleng:0
ghulfan:0
masakin:0
nicobarese:0
bardi:0
kusunda:0
aka-cari:0
kabatei:0
rama:24
alagwa:0
tem:5637
baga sitemu:0
vagla:0
mattole:0
rotuman:0
tübatulabal:0
mundani:0
língua gestual portuguesa:0
mbole:0
guajajara:0
au:5843
onondaga:0
kom:15
canela-krahô:0
gumbaynggir:0
ternate:8
hemba:0
gbeya bossangoa:0
dyirbal:0
hiri motu:0
suki:0
seychelles creole:0
allentiac:0
waurá:0
mamanwa:0
keresan:0
yagua:0
grebo:0
laz:16
kemtuik:0
guere:0
chumash:0
lotha:1
koryak:0
nuuchahnulth:0
xavánte:0
mehri:0
gayo:0
gugada:0
nyawaygi:0
achí:0
cubeo:0
bujeba:0
yazgulyam:0
mian:2
cua:0
begak-ida'an:0
pengo:0
gyarong:0
sikaritai:0
mosetén:0
kuuk thaayorre:0
ewondo:0
aghul:0
malakmalak:0
carib:0
mankanya:0
yankuntjatjara:0
chiquitano:0
emai:74
yamba:0
kutchin:0
great andamanese:0
waropen:0
yaminahua:0
wan:114
nyungar:0
skou:0
shawnee:0
koyraboro senni:0
tabassaran:0
cahuilla:0
tamagario:0
talinga:0
tati:9814
archi:1082
luangiua:0
chippewa:0
temne:0
tapieté:0
palor:0
khmu':0
pisa:0
páez:0
udi:336
emberá:0
bongu:0
alutor:0
jemez:0
umbu ungu:0
bao'an:0
apatani:0
apalaí:0
krahô:0
tanna:1
ajagbe:0
biri:0
kohumono:0
poqomam:0
madimadi:0
tzeltal:0
ekari:0
tetela:0
massachusett:7
jurchen:0
port sandwich:0
japreria:0
guana:0
new zealand sign language:0
baka:0
sika:2
nguna:0
barí:0
qafar:0
mansi:3
buduma:0
galo:14
domari:0
ormuri:0
amis:3
tolai:0
watjarri:0
bafut:0
oloh mangtangai:0
palaung:0
eyak:0
sinaugoro:0
camling:0
tera:1783
yawuru:0
maung:0
chaudangsi:0
guduf:0
meithei:0
cacua:0
tennet:0
spokane:0
tuscarora:0
iraqw:0
aguacatec:0
pitjantjatjara:0
asuriní:0
tausug:0
rejang:0
bathari:0
thulung:0
lobi:0
nivacle:0
tuki:0
gbaya kara:0
maranao:0
hong kong sign language:0
patpatar:0
gojri:0
rawang:0
zimakani:0
lengua de señas argentina:0
júma:0
rao:6
yaka:0
bororo:0
vili:5
kaurna:0
bargam:0
balanta:0
ixil:0
resígaro:0
guarijío:0
aka-biada:0
stoney:0
shigatse:0
bai:21
tumleo:0
mandinka:0
tonkawa:0
koita:0
lakhota:0
mango:0
bontok:0
garífuna:0
lummi:0
heiltsuk:0
iha:5
ralte:0
nubi:0
migama:0
awadhi:0
kaingang:0
kalasha:0
abipón:0
trique:14
burunge:0
bobo madaré:0
moro:24
futuna-aniwa:0
shor:335
tigré:0
cholón:0
dyula:0
tarangan:0
kasem:0
nomatsiguenga:0
tenyer:0
mara:23
greek sign language:0
ngadjumaja:0
yapese:0
kxoe:0
wahgi:0
langue des signes québecoise:0
ampeeli:0
tsou:3
tayo:0
aghem:0
manjaku:0
tommo so:0
otoro:1
deuri:0
muyuw:0
israeli sign language:0
tiriyo:0
siona:189
piapoco:0
shuri:0
amarakaeri:0
tuvaluan:0
manadonese:0
barupu:0
iñupiaq:0
sherpa:1
comorian:0
ladakhi:0
duma:0
tasmanian:0
tutchone:0
mah meri:0
mamvu:0
aribwatsa:0
hamer:0
roro:0
chukchi:1
bankon:0
pattani:1
pirahã:0
khalkha:1
kisi:0
sama:1
mpur:0
tinrin:0
zaparo:0
manchu:0
yeyi:0
gamo:2
yukulta:0
mokilko:0
akwa:0
tuareg:0
chru:0
jaqaru:0
matis:58
ful:377
mayogo:0
avokaya:0
sanuma:0
nyimang:0
atacameño:0
kwangali:0
supyire:0
mali:570
hmar:208
vasavi:0
dangaléat:0
kumauni:0
mongondow:0
nyishi:0
mofu-gudur:0
secoya:0
mbe':0
okanagan:0
tlingit:0
gününa küne:0
kinnauri:0
kamasau:0
puinave:0
bhili:0
kilba:0
canamarí:0
tabare:0
bakundu:0
kenyan sign language:0
bandi:18
lacandón:0
iranxe:0
parauk:0
lou:64
kaili:0
herero:0
folopa:0
longgu:0
pocomam oriental:0
veps:0
dargwa:1
!xun:2
kâte:0
nitinaht:0
apurinã:0
murik:0
pacoh:0
culina:2
bangime:0
cashibo:0
luiseño:0
halang:0
mamasa:0
tondano:0
curripaco:0
amuzgo:0
bori:9
ma'di:0
nisenan:0
mupun:0
arabela:0
bhumij:0
kerek:0
godoberi:0
waunana:0
kryz:0
degema:0
torwali:1
savi:6
mae:1
yali:0
haitian creole:5
ko:659
qiang:0
hopi:1
dhalandji:0
pohnpeian:0
warlpiri:1
sentani:0
tugun:0
kadiwéu:0
sena:3
hianacoto:0
bachamal:0
chumburung:0
vedda:0
kayardild:0
tyeraity:0
bafia:0
ejagham:0
kenyah:0
wintu:0
orokaiva:0
chimila:0
dobel:0
mongol:16
tangbe:0
londo:4
korowai:0
avatime:0
sisaala:0
darma:0
juat:0
sakao:0
moni:85
tunen:1
kaiwá:0
kuot:0
katu:0
wolaytta:3
dulong:0
kana:13
mbodomo:0
dhuwal:0
lamani:0
iwoyo:0
poko-rawo:0
nahali:0
rumsien:0
meyah:0
oksapmin:0
khün:0
tupi:1
tontemboan:0
lamen:2
belhare:0
ciluba:0
tungak:0
boruca:0
konkow:0
chimariko:0
yukpa:0
turkana:0
bahinemo:0
chehalis:0
sungor:0
uma:956
rutul:0
gugadj:0
hunzib:0
jukun:0
tama:8
kawaiisu:0
warekena:0
yorta yorta:0
pungupungu:0
katcha:0
seminole:0
machiguenga:0
mutsun:0
karao:0
cogui:0
halia:0
saryg yughur:0
teop:0
tsakhur:0
passamaquoddy-maliseet:0
miwok:0
bayungu:0
eipo:0
kamass:0
emmi:19
mussau:0
nupe:0
tucano:0
international sign:0
ala'ala:0
slavey:0
kukú:0
karadjeri:0
illinois:11
ijo:1
wayampi:0
tumak:0
mikir:0
mono-alu:0
kanakuru:0
baale:0
limbu:0
ncàm:0
menya:0
paiute:0
lughat al-isharat al-lubnaniya:0
natügu:0
yei:0
tokelauan:0
powhatan:0
balangao:0
nsenga:0
movima:0
campa pajonal asheninca:0
thompson:2
magar:0
burum:0
wappo:0
kpelle:0
toqabaqita:0
päri:0
malacca creole:0
tamashek:0
walmatjari:0
wai wai:0
molala:0
jamaican creole:0
woisika:0
kwerba:0
linngithig:0
aizi:1
hunde:3
comanche:0
alsatian:7
coeur d'alene:0
tsez:0
samba leko:0
ngizim:0
juang:0
kirikiri:0
amdo:0
ngan'gityemerri:0
western desert:0
selknam:0
bugis:0
desano:0
kasong:0
araona:0
príncipense:0
alutiiq:0
kui:2
warrnambool:0
matngele:0
sorbian:3
mwera:0
dolgan:0
fongbe:0
toro so:0
aja:2
paite:0
tunebo:0
me'en:0
sikule:0
mangghuer:0
duala:0
lewo:0
maring:0
ghotuo:0
isnag:0
ik:698
kera:0
seme:122
bidiya:0
koyukon:0
russian sign language:2
birri:0
ksingmul:0
algonquin:0
hani:140
columbia-wenatchi:0
sukuma:0
mpongwe:0
uru:115
lampung:0
padoe:0
chol:154
goajiro:0
munsee:0
kotoko:0
djinang:0
ningil:0
wagawaga:0
takia:0
futuna:0
baré:0
tanglapui:0
moru:0
tetun dili:0
dagur:0
tuyuca:0
waray-waray:0
komi-zyrian:2
toraja:0
chuj:0
semelai:0
mískito coast english creole:0
gelao:0
bobangi:0
ekoti:0
abenaki:0
guhu-samane:0
agta:0
nankina:0
edolo:0
nanumea:0
mandaic:0
midob:0
nez perce:0
hanunóo:0
tunica:0
karajá:0
russian-chinese pidgin:0
mbugu:0
burarra:0
benabena:0
amahuaca:0
yokuts:0
efik:0
alune:0
popoloca:0
miriwung:0
kutenai:0
raji:0
lahu:0
zhang-zhung:0
lebeo:0
lua:2989
embera chami:0
juruna:0
a-pucikwar:0
quechan:0
shuswap:0
svan:0
mayangna:0
lillooet:0
huitoto:0
mazatec:0
twana:0
koreguaje:0
mankon:0
mwotlap:0
chayahuita:0
fordata:0
yimas:0
hadza:0
hup:1
taiwanese:48
langue des signes française:0
ugandan sign language:0
gadsup:0
yurimangí:0
manambu:0
drehu:0
patep:0
kurmanji:3
salinan:0
buru:0
nomad:0
bushoong:0
maninka:1
tariana:0
avikam:0
piratapuyo:0
kisar:0
martinique creole:0
betoi:0
makah:0
spitian:0
baluchi:0
mbabaram:0
korafe:0
shira yughur:0
esselen:0
gumatj:0
temiar:1
rumu:0
slovene:29
roti:4
gaagudju:0
krongo:0
basaá:0
chinese sign language:1
xerénte:0
gooniyandi:0
marchha:0
plains-indians sign language:0
shoshone:0
amara:0
tangga:0
mina:952
arapesh:0
baruya:0
carrier:2
bilinarra:0
tidal:0
yingkarta:0
yakoma:0
kunama:0
esmeraldeño:0
akha:1
maleu:0
rundi:2
mujer:0
haida:2
clallam:0
ayomán:0
mauka:0
bezhta:0
paakantyi:0
kobon:0
alas:19
kosraean:0
sio:3738
daba:1
kumyk:0
akawaio:0
bandjalang:0
shekhawati:0
mundang:0
pileni:0
dimasa:0
palauan:0
qawasqar:0
achuar:0
embaloh:0
dongo:0
laha:0
tojolabal:0
lai:323
abkhaz:1
zoque:0
beembe:0
niuafo'ou:0
kickapoo:0
digaro:0
diola-fogny:0
baniwa:0
musqueam:0
budu:1
tetun:0
amo:121
shina:1
zuni:0
kete:12
lega:106
mbili:0
catio:5581
warluwara:0
siriano:0
jabêm:0
nocte:0
sandawe:0
yagaria:0
daju:0
kwamera:0
brao:0
djabugay:0
imonda:0
nivkh:0
mordvin:1
nelemwa:0
mulao:0
iatmul:0
woiwurrung:0
songe:0
kolana:0
usarufa:0
bamun:0
qaget:0
thai sign language:0
kolami:0
kalispel:0
tiv:6312
cavineña:0
chickasaw:0
wobe:0
yamphu:0
phlong:0
hlai:0
miya:0
kuanyama:0
mnong:0
martuthunira:0
chiriguano:0
sebei:0
paresi:0
mari:1353
coos:0
karimojong:0
urubú-kaapor:0
yaruro:0
angaatiha:0
orig:44
laal:0
gutob:0
arop-lokep:0
hawrami:0
pero:6
taba:488
//ani:0
kanashi:0
awngi:1
moraori:0
sre:6
shinassha:0
kadazan:0
chinantec:0
wakhi:0
obokuitai:0
khalaj:0
senadi:0
naga:3
nobiin:0
lele:0
magahi:4
khasi:1
acholi:0
leko:1
mambwe:0
lango:0
semandang:0
mekens:0
hdi:0
gavião:0
terêna:0
siar:0
ayiwo:0
chaga:0
selkup:0
burji:0
chulym:0
ngawun:0
martu wangka:0
barasano:0
irish sign language:0
kuna:0
kagoma:0
kaki ae:0
akhvakh:0
achang:0
colac:0
mikarew:0
oirat:0
bilaan:0
guianese french creole:0
shambala:0
bilin:752
tidore:0
vafsi:0
dogri:1
pokot:0
bantik:0
mondunga:0
quiché:0
aguaruna:0
biatah:0
daga:1
coahuilteco:0
womo:0
orejón:0
omaha:0
sherdukpen:0
ishkashmi:0
runyankore:6
bimoba:0
ogbronuagum:0
quileute:0
sema:4468
djapu:0
bawm:0
bayso:0
nyah kur:0
umpila:0
owininga:0
kinga:0
enga:92
lonwolwol:0
rawa:1
capanahua:0
mazanderani:0
makassar:0
enggano:0
purki:0
keo:34
hehe:0
gumawana:0
upper kuskokwim:0
wambaya:2
gunin:0
natchez:0
waris:0
kewa:0
squamish:0
tsova-tush:0
konua:0
maasai:0
tepehuan:0
nalik:0
are'are:0
paumarí:0
michif:1
tubar:0
nande:0
tarahumara:0
tinani:0
salt-yui:0
nandi:0
nara:0
siraya:0
ambae:0
athpare:0
ngarla:0
dizi:11
nyanga:0
jeli:1
tobelo:0
puquina:0
tiwa:4
prasuni:0
enya:1
mano:7
andi:977
nharo:0
yahgan:0
baule:0
nyelâyu:0
berik:0
sikuani:0
ngbandi:0
nganasan:1
sobei:0
melanau:0
abaza:0
chontal maya:0
garrwa:0
lendu:0
gureng gureng:0
tirmaga:0
moldavian:5
lalo:0
leti:144
kwakw'ala:0
koasati:0
cuiba:0
yaghnobi:0
melayu betawi:0
bribri:2
ivatan:0
duna:0
fyem:0
yemsa:0
bininj gun-wok:0
sedang:0
arawak:1
dumo:0
lafofa:0
waorani:0
kulamanen:0
svenska teckenspråket:0
dhurga:0
ingessana:0
guahibo:0
aralle-tabulahan:0
wardaman:0
abau:1
nkonya:0
taiap:0
awyi:0
trumai:0
fe'fe':0
sawu:0
kelabit:0
gorowa:0
anejom:0
mawchi:0
weri:1004
kiowa:0
gapapaiwa:0
guanano:0
kaure:0
ignaciano:0
kwomtari:0
bima:1
meryam mir:0
tutelo:0
mono:332
chepang:0
chitimacha:0
barai:0
timucua:0
bajau:0
tuamotuan:0
yidiny:0
ngiyambaa:0
stieng:0
kayan:0
gula:283
apinayé:0
seneca:1
una:79
yurt tatar:0
kaian:0
bukusu:0
piaroa:0
ojibwe:0
ama:94
cham:13
mopan:0
takelma:0
ika:28
jad:1
batak:1
mituku:0
gula iro:0
milang:0
hixkaryana:0
jiarong:0
patwin:0
adang:0
fur:19
mayo:3
kirma:0
lauje:0
ngambay:0
lamaholot:0
awtuw:0
kalam:0
yareba:0
mien:4
iwam:0
fasu:0
shabo:0
langi:2
erromangan:0
johari:0
manggarai:0
cuitlatec:0
sooke:0
mekeo:0
tigak:0
bauzi:0
oku:22
tümpisa shoshone:0
kambot:0
malgwa:0
pawaian:0
kola:0
ebira:0
tehuelche:0
puluwat:0
ossetic:0
berber:3
candoshi:0
ju|'hoan:0
toaripi:0
balti:12
sangu:0
narom:0
beria:3
kefa:0
banawá:0
chin:7668
itawis:0
campa:56
warndarang:0
kposo:0
bura-pabir:0
gusii:1
chamalal:0
bolia:0
chicomuceltec:0
mlabri:0
iduna:0
buli:0
tzutujil:0
panare:0
ambulas:0
shasta:0
gurindji:0
gupapuyngu:0
wangkumara:0
manem:0
gurr-goni:0
jahai:0
muscogee:0
nimboran:0
bagri:0
itelmen:0
mising:18
kele:17
onge:44
marrithiyel:0
mon:1131
yupik:6
maru:0
kullo:0
kriol:0
nkem:0
otomí:0
pagu:0
gã:0
monumbo:0
pitta pitta:0
giziga:0
nias:0
chang:254
sursurunga:0
kami:0
washo:0
cocopa:0
hyow:0
balyku:0
udihe:0
gunu:0
ambai:0
bana:1
izi:763
sui:142
gamilaraay:0
koiali:0
roglai:0
kamaiurá:0
tol:561
sisiqa:0
hiligaynon:1
ixcatec:0
yuwaalaraay:0
oto:288
nyulnyul:0
makonde:0
ngarinyman:0
xârâcùù:0
tabaru:0
bariba:0
arakanese:1
ngankikurungkurr:0
caddo:0
bunu:0
baure:0
romansch:0
haisla:0
mikasuki:0
babungo:0
temein:0
tukang besi:0
gumuz:0
banggai:0
bakueri:0
paita:0
toda:17
dhimal:0
cayuvava:0
cocama:0
tsafiki:0
nend:0
guadeloupe creole:0
ojibwa:0
west makian:0
kayabí:0
talysh:0
dullay:0
british sign language:3
pima bajo:0
wichita:0
mongo:16
siuslaw:0
arabana:0
!xóõ:0
olo:3478
ungarinjin:0
hualapai:0
jomang:0
maisin:0
kata kolok:0
kenga:0
mun:487
ding:6477
kalanga:0
worora:0
asmat:0
coptic:6
urhobo:0
alsea:0
khanty:0
lengua de señas española:0
dagaare:0
gunbalang:0
ketapang:0
yucatec:1
chipaya:0
ngaanyatjarra:0
biloxi:0
paamese:0
khwarshi:0
kedang:0
uldeme:0
gworok:0
jeh:0
xiamen:1
awa:503
mizo:2
miskito:0
rennellese:0
kayah li:0
foe:2
klamath:0
afar:1
tepehua:1
wangkangurru:0
karó:0
amele:3
nyiha:0
jamamadi:0
unami:0
koluri:0
carijona:0
huave:0
cuica:0
dabida:0
eudeve:0
kwami:0
noni:32
wayana:0
gogodala:0
tat:11073
ngbaka:0
iwaidja:0
rotokas:0
gidabal:0
rade:81
sahu:0
ulithian:0
kaytej:0
pemon:0
nkore-kiga:0
labu:3
umbundu:0
bahnar:0
munzombo:0
achagua:0
guinea bissau crioulo:0
chantyal:0
miri:12
bora:275
karelian:1
mazahua:0
kairiru:0
tatar-noghay:0
wedau:0
kenyang:0
mojave:0
maybrat:0
binumarien:0
nyangumarda:0
po-ai:0
ndebele:0
atchin:291
sulka:1
mokilese:0
bunuba:0
sulung:0
murrinh-patha:1
tampulma:0
wichí:0
fore:245
mende:21
iaai:0
thao:0
ayoreo:0
maca:4
saek:0
degexit'an:0
lunda:0
mehek:0
efate:0
ese ejja:0
bau:9
orya:0
haya:1
seediq:2
neyo:0
saliba:0
manam:0
ndjébbana:0
alyawarra:0
bira:0
kualan:0
chichimeca-jonaz:0
fulfulde:0
nengone:0
mangarrayi:0
djambarrpuyngu:0
k'ekchí:0
kanyok:0
waimaha:0
atsugewi:0
beothuk:0
yucuna:0
tanaina:0
magi:30
chocho:0
orokolo:0
bodo:1
purépecha:0
miju:0
kuman:0
nusu:3
pulopetak:0
kwoma:0
mangap-mbula:0
cèmuhî:0
hinuq:0
lelemi:0
ketengban:0
logoti:0
mbalanhu:0
tashlhiyt:2
wik munkan:0
azari:0
pomo:2
djingili:0
golin:0
aikaná:0
blackfoot:1
chácobo:0
teso:0
nzakara:0
idu:94
kalkatungu:0
margi:76
bozo:0
lachi:0
niuean:0
saramaccan:0
khumi:0
manobo:0
karanga:0
mor:2266
hoava:0
teke:0
vlaamse gebarentaal:0
kayapó:0
mixe:201
bisa:0
konyagi:0
mbosi:0
yelî dnye:0
jarawa:0
chasta costa:0
goemai:0
norsk tegnspråk:0
yup'ik:0
murle:0
#ERROR!:0
konkomba:0
nambikuára:0
thangmi:0
lesser antillean french creole:0
bugun:0
roviana:0
montagnais:0
bubi:0
wari':0
magindanao:0
arapaho:3
siroi:0
dhargari:0
nuer:0
tectiteco:0
bade:0
koranko:0
warumungu:0
yanyuwa:0
wetan:0
runyoro-rutooro:0
ifira-mele:0
selaru:0
loniu:0
marquesan:0
ngoni:0
nevome:0
rang pas:0
toratán:0
solon:0
umaua:0
jivaro:0
hawaiian creole:0
yavapai:0
maipure:0
wiyot:0
rimi:471
waigali:0
gungbe:0
anguthimri:0
yuchi:0
votic:1
lhomi:0
alamblak:0
da'a:0
bagiro:0
dâw:0
koiari:0
maidu:0
émérillon:0
kipea:0
dumagat:0
marind:0
toussian:0
ndogo:0
ronga:0
amanab:0
tonga:0
kresh:0
osage:0
talaud:0
tabla:0
wallisian:0
tillamook:0
totonac:1
boazi:0
kanoê:0
konni:0
nyigina:0
bularnu:0
guro:0
kariera:0
mairasi:0
mambila:0
tboli:0
mündü:0
maale:0
neo-aramaic:0
kokni:0
wathawurrung:0
harsusi:0
dhaasanac:0
kiribati:0
guaraní:0
angas:0
naga pidgin:0
southeast ambrym:0
atayal:0
ulcha:0
harari:0
itonama:0
ibibio:0
nasioi:0
sahaptin:1
pa'a:0
cuicatec:0
nung:0
saanich:0
motuna:0
timugon:0
guató:0
ocaina:0
mooré:0
kamoro:0
yawa:1
lozi:0
yana:0
ibanag:0
nyamkad:0
banggarla:0
nubian:0
benga:57
kitsai:0
ngad'a:0
chatino:2
sipakapense:0
negidal:0
abun:1
doutai:0
mentuh tapuh:0
kpan:0
warrwa:0
hupa:1
yale:1
fuzhou:0
nanticoke:0
karipuna do guapore:0
nakanai:0
playero:0
savosavo:0
koyra chiini:0
lagwan:0
macushi:0
ho:8051
dari:320
cakchiquel:0
lungchang:0
matukar:0
nabak:0
masalit:0
klao:0
ordos:0
saho:0
konjo:0
tatuyo:0
duka:0
wambon:0
beja:0
yuki:0
frisian:5
liv:73
araki:0
zayse:0
ladin:1
chemehuevi:0
yulparija:0
yukaghir:0
gimira:0
wolio:0
urarina:0
birom:0
mohawk:1
ndyuka:0
kokota:0
nyamal:0
kilivila:0
leggbó:0
lengua:1
yawelmani:0
pangwa:0
mandan:0
tauya:0
usan:18
namia:0
zande:0
isoko:0
malto:0
buglere:0
lule:1
motu:0
momu:0
maringarr:0
maklew:0
shipibo-konibo:0
hanga hundi:0
huambisa:0
karkar-yuri:0
mampruli:0
suku:1
halkomelem:0
aka-kede:0
epena pedee:0
comecrudo:0
mada:2
bali-vitu:0
kiwai:0
panará:0
budukh:0
mumuye:0
wyandot:0
dahalo:0
gaalpu:0
ngemba:0
mixtec:3
woleaian:0
chortí:0
broken:3
lamnso':0
soqotri:0
holoholo:0
chaldean:0
diyari:0
kanum:0
maricopa:0
shughni:0
khowar:0
gola:0
ajië:0
tanana:1
xasonga:0
panyjima:0
beng:57
yurok:0
maba:0
popoluca:0
turkic:3
nyangi:0
komering:0
arandai:0
dharumbal:0
tatana':0
tepecano:0
tzotzil:0
hatam:0
musgu:0
shiriana:0
mufian:0
adioukrou:0
/xam:0
koya:0
tikar:0
agarabi:0
mocoví:0
jur mödö:0
sa'ban:0
mundari:0
yanomámi:0
soninke:0
thaypan:0
buma:0
low german:4
lugbara:0
dumaki:0
selepet:0
nuni:0
kamu:0
binga:0
simeulue:0
nuosu:0
slovincian:0
selayar:0
sawai:0
nisgha:0
cayuga:0
kagulu:0
ndumu:0
tehit:0
guambiano:0
lavukaleve:0
mundurukú:0
kokborok:3
kulung:0
xiriana:0
shatt:1
ngombe:0
haruai:0
rapanui:0
nambas:0
tutsa:0
luwo:0
canela:0
tiwi:0
matsés:0
taushiro:0
irarutu:0
ömie:0
south korean sign language:0
toba:4
tod:27
kurukh:0
ritharngu:0
ute:978
komo:0
hidatsa:0
kire:0
kham:0
binandere:0
kwaio:0
nenets:0
sa'a:0
nadëb:0
jebero:0
babole:0
ket:152
mantjiltjara:0
gokana:0
chaozhou:0
sharanahua:0
gurenne:0
waama:0
chorote:0
nar-phu:0
kaluli:0
nyamwezi:0
shilluk:0
ron:1441
dime:168
dhivehi:0
aekyom:0
kosop:0
muong:0
macaguán:0
paulohi:0
defaka:0
bongo:0
kituba:0
serbian-croatian:0
badaga:0
hre:203
dii:0
bakairí:0
innamincka:0
dadibi:0
abidji:0
chaha:0
rembarnga:0
boko:0
mayi-yapi:0
kiliwa:0
didinga:0
piro:0
kitja:0
olutec:0
dadjriwalé:0
kuuku ya'u:0
kugu nganhcara:0
bole:1
kankanay:0
busa:1
seri:95
datooga:0
banoni:0
jugli:0
linda:0
tindi:0
sougb:0
bella coola:0
doko:0
dharawal:0
bambam:0
khaling:0
khoekhoe:0
kunimaipa:0
apache:3
pilagá:0
nagatman:0
aklanon:0
catawba:0
ila:1184
lenakel:0
jibbali:0
igede:0
iau:17
rendille:0
bisu:0
indo-pakistani sign language:0
luri:4
susu:0
kadugli:0
altai:0
urum:0
timorese:0
kabiyé:0
teribe:0
nyambo:0
mbum:0
andoke:0
carapana:0
kuvi:0
kapingamarangi:0
yakut:0
alawa:0
ntomba:0
yuracare:0
pumi:0
lepcha:0
raga:0
tshangla:0
mentawai:0
amuesha:0
sirionó:0
brokskat:0
western armenian:0
ubykh:0
lese:2
tubu:0
luvale:0
pawnee:0
lyele:0
vinmavis:0
n'ko:0
konda:0
tiruray:0
nai:223
huichol:0
lakkia:0
pogoro:0
sila:0
sengele:0
gondi:2
kalapuya:0
betta kurumba:0
fulniô:0
lamang:0
aka:21
o'odham:0
comox:0
hmong daw:0
nateni:0
alabama:0
idoma:3
kara:4
minaveha:0
galela:0
zenaga:0
basari:0
anamuxra:0
auslan:1
siane:0
madurese:0
katla:0
iquito:8
sapuan:0
naxi:1
yuruti:0
oneida:0
thakali:0
makasae:0
urubú sign language:0
tamang:1
lingua italiana dei segni:0
tabwa:0
limilngan:0
chambri:0
chuave:0
bunan:0
korana:0
garo:0
koh:2
badimaya:0
tobati:0
taiof:0
anêm:0
wembawemba:0
engenni:0
tarok:0
warrgamay:0
koromfe:0
bikol:0
gude:0
khakas:0
ono:1230
balinese:1
bru:39
orok:3
ainu:3
chemakum:0
tawala:0
ngarinyeri:0
yalarnnga:0
tlapanec:0
urim:0
ura:5949
binukid:0
yazva:0
vata:10
pare:83
podoko:0
kuku-yalanji:0
yulu:0
wapishana:0
tangale:0
tagbanwa:0
kiluba:0
cupeño:0
ogbia:0
rukai:0
wanman:0
carolinian:0
luyia:1
atakapa:0
halbi:0
cora:7
nederlandse gebarentaal:0
kyirong:0
bagvalal:0
mam:6
salish:0
sáliba:0
urat:277
suena:0
tofa:0
icelandic sign language:0
nukak:0
pingilapese:0
mahican:0
wéménugbé:0
loven:53
berta:6
tsogo:0
dagbani:0
wogamusin:0
tamabo:0
pokomchí:0
bulu:0
karen:1
runga:0
chinook:0
marshallese:0
cayapa:0
tanzania sign language:0
nehan:0
angami:0
maxakalí:0
tsat:0
i'saka:0
tairora:0
kela:0
paiwan:0
cashinahua:0
sinhala:15
koorete:0
nuaulu:0
lun dayeh:0
alladian:0
yakan:0
tacana:0
kombai:0
omagua:0
kala lagaw ya:0
mapudungun:2
bari:1
huastec:0
warembori:0
lau:233
mudburra:0
jakaltek:0
mungaka:0
wagiman:0
tiipay:0
djaru:0
kei:4
dakota:0
ega:503
ifumu:0
maranungku:0
sare:0
masa:0
tsimshian:0
yansi:0
burushaski:0
yugh:0
baham:0
boiken:0
kanjobal:0
mbay:8
nigerian pidgin:0
diola-kasa:0
fiote:0
enets:1
krymchak:0
etsako:0
provençal:0
kyaka:0
lü:0
damana:0
mauritian creole:0
mombum:0
guugu yimidhirr:0
makua:0
jabutí:0
korku:0
cabécar:0
jamsay:0
thadou:0
khinalug:0
dyimini:0
ngiti:0
lamu-lamu:0
krenak:0
crow:279
tima:646
gurung:0
aché:0
creek:0
uradhi:0
kuikúro:0
gaelic:8
yessan-mayo:0
arrernte:0
kam:5
kyuquot:0
anyi:2
fulani:0
manange:0
chontal:0
lushootseed:0
deutsche gebärdensprache:0
kambera:0
mursi:0
muisca:0
kamano-kafe:0
brahui:0
sudest:0
soddo:0
ga'anda:0
adynyamathanha:0
dení:0
fox:0
dla:2
walman:0
elseng:0
kalami:0
yaygir:0
tarao:0
karata:0
songish:0
sangir:0
arbore:3
hmong njua:0
anywa:2
tewa:4
buin:1
parji:0
sayula popoluca:0
moca:0
loma:1
yil:0
taiwanese sign language:0
nhanda:0
retuarã:0
nukuoro:0
ngalkbun:0
bena-lulua:0
warao:1
mbere:0
winnebago:0
doyayo:0
aulua:0
hayu:0
gidar:0
kabui:0
kanembu:0
jarawara:0
yami:1
awa pit:0
yindjibarndi:0
moghol:0
rashad:0
gwari:0
lucazi:0
subiya:0
mba:73
newari:0
jino:0
kato:0
kwaza:0
pech:2
karankawa:0
chai:128
tupuri:0
ma'ya:0
mandar:271
anufo:0
luxemburgeois:0
donno so:0
wikchamni:0
palikur:0
ngandi:0
kimaghama:0
pakanha:0
shan:5
serrano:0
pamona:0
gurma:0
macuna:0
oroch:0
barambu:0
kutai:0
karitiâna:0
nafaanra:0
baragaunle:0
hokkien:1
kunming:0
adamorobe sign language:0
menomini:0
kaulong:0
sidaama:0
byansi:0
gunya:0
adzera:0
godié:0
semai:0
kunjen:0
nanerge:0
hamtai:0
santa:0
mambai:0
koegu:0
auyana:0
ifugao:0
anong:0
ngalakan:0
waskia:0
nakkara:0
aleut:0
kanuri:1
gitksan:1
camsá:0
gade:0
kati:4
cofán:0
nunggubuyu:0
makaa:0
máku:0
karok:0
arikara:0
mangbetu:0
kashaya:0
sotho:6
noghay:0
wirangu:0
momuna:0
dong:0
aari:0
havasupai:0
diegueño:0
kemant:0
bilua:0
kott:0
kota:4
ocuilteco:0
abui:1
margany:0
dumi:0
polabian:0
itzaj:0
bemba:0
chrau:0
deti:1
garus:0
wik ngathana:0
taulil:0
aghu:0
anindilyakwa:0
pipil:0
aynu:0
rgyalrong:0
telefol:0
lamba:1
angolar:0
karaim:0
wambule:0
biak:0
napu:0
sonsorol-tobi:0
bagirmi:0
balantak:0
anggor:0
kamba:0
nadroga:0
inanwatan:0
acoma:0
yaqay:0
darai:0
jaminjung:0
ao:41
saami:3
riantana:0
mbara:6
larike:0
cheke holo:0
salar:0
iban:4
ahtna:0
nihon shuwa:0
finnish sign language:1
vai:50
tanacross:0
arosi:0


==> images/languageList.txt <==
english
spanish
german
japanese
french
arabic
mandarin
swedish
turkish
korean
hindi
persian
portuguese
czech
russian
dutch
polish
croatian
italian
vietnamese
basque
hungarian
finnish
serbian
catalan
ukrainian
cebuano
egyptian arabic
latvian
indonesian
afrikaans
bosnian
galician
greek
hebrew
belarusian
malay
thai
georgian
danish
tagalog
slovenian
tamil
kazakh
romanian
bulgarian
uzbek
lithuanian
estonian
slovak
bengali
urdu
latin
eastern punjabi
western punjabi
hausa
marathi
xhosa
swahili
sanskrit
zulu
tswana
icelandic
wolof
haitian
maltese
konkani
tigrinya
lao
amharic
yoruba
irish
tok pisin
telugu
somali
scottish gaelic
igbo
bambara
assamese
albanian
venda
welsh
ndonga
hawaiian
atikamekw
kashubian
buryat
esperanto
zeelandic
santali
minangkabau
karakalpak
samoan
lezgian
choctaw
picard
gilaki
lak
hill mari
gan
breton
crimean tatar
adyghe
kongo
tsonga
belarusian (taraškievica)
pontic
inuktitut
cree
sardinian
banyumasan
navajo
pali
anglo-saxon
southern azerbaijani
kabardian
twi
tibetan
tuvan
waray
interlingue
asturian
võro
fiji hindi
sango
luxembourgish
norman
komi
sindhi
inupiak
khmer
west flemish
ladino
kikuyu
kirundi
manx
ripuarian
divehi
nauruan
bashkir
min dong
hakka
mazandarani
karachay-balkar
samogitian
serbo-croatian
min nan
volapük
erzya
neapolitan
lingala
occitan
classical chinese
gorontalo
palatinate german
extremaduran
bislama
latgalian
norwegian (bokmål)
azerbaijani
bishnupriya manipuri
moksha
aramaic
norwegian (nynorsk)
banjar
kapampangan
tahitian
burmese
tumbuka
pashto
pangasinan
vepsian
saterland frisian
buginese
romani
swati
fula
lombard
tetum
mingrelian
mirandese
chuvash
gagauz
abkhazian
tatar
low saxon
sakha
limburgish
kurdish (kurmanji)
sundanese
kirghiz
sesotho
zazaki
papiamentu
guarani
lojban
chichewa
aymara
turkmen
greenlandic
ido
tajik
yiddish
kashmiri
malagasy
odia
rusyn
west frisian
chamorro
ossetian
lingua franca nova
cheyenne
franco-provençal
mongolian
kannada
fijian
uyghur
dutch low saxon
ewe
north frisian
avar
tongan
venetian
kurdish (sorani)
ingush
kinyarwanda
alemannic
faroese
romansh
aromanian
piedmontese
silesian
northern sami
pennsylvania german
tulu
northern luri
chechen
ligurian
lower sorbian
emilian-romagnol
kabiye
maithili
maori
interlingua
acehnese
kalmyk
corsican
dzongkha
jamaican patois
cornish
northern sotho
javanese
nahuatl
novial
newar
tarantino
kabyle
norfolk
bavarian
scots
oromo
gujarati
chavacano
doteli
meadow mari
macedonian
sicilian
akan
armenian
walloon
nepali
friulian
simple english
sranan
central bicolano
luganda
dinka
wu
aragonese
cantonese
shona
ilocano
komi-permyak
zhuang
upper sorbian
livvi-karelian
cherokee
quechua
bhojpuri
gothic
old church slavonic
udmurt
malayalam
kàsim
mapoyo
yamdena
rikbaktsa
belorussian
rengao
kodava
achumawi
türk isaret dili
shompen
nancowry
urak lawoi'
izhor
potawatomi
loko
mirniny
muna
isekiri
ndonga
mochica
kangiryuarmiut
ngarluma
berbice dutch creole
jingpho
banggi
matuumbi
sikkimese
naskapi
muinane
bété
bini
pintupi
gahuku
ngäbere
yelmek
remo
chuukese
biafada
ma'anyan
lusi
buriat
muruwari
sarcee
inga
yir yiront
miisiirii
bokar
kachari
ndut
watam
nanai
pame
isirawa
kharia
lardil
gadaba
zapotec
majang
warrongo
musom
língua de sinais brasileira
lisu
chipewyan
sora
laragia
kombio
yay
lamé
micmac
evenki
wantoat
guaque
obolo
guayabero
ticuna
gela
xokleng
ghulfan
masakin
nicobarese
bardi
kusunda
aka-cari
kabatei
rama
alagwa
tem
baga sitemu
vagla
mattole
rotuman
tübatulabal
mundani
língua gestual portuguesa
mbole
guajajara
au
onondaga
kom
canela-krahô
gumbaynggir
ternate
hemba
gbeya bossangoa
dyirbal
hiri motu
suki
seychelles creole
allentiac
waurá
mamanwa
keresan
yagua
grebo
laz
kemtuik
guere
chumash
lotha
koryak
nuuchahnulth
xavánte
mehri
gayo
gugada
nyawaygi
achí
cubeo
bujeba
yazgulyam
mian
cua
begak-ida'an
pengo
gyarong
sikaritai
mosetén
kuuk thaayorre
ewondo
aghul
malakmalak
carib
mankanya
yankuntjatjara
chiquitano
emai
yamba
kutchin
great andamanese
waropen
yaminahua
wan
nyungar
skou
shawnee
koyraboro senni
tabassaran
cahuilla
tamagario
talinga
tati
archi
luangiua
chippewa
temne
tapieté
palor
khmu'
pisa
páez
udi
emberá
bongu
alutor
jemez
umbu ungu
bao'an
choctaw
apatani
apalaí
krahô
tanna
ajagbe
biri
kohumono
poqomam
madimadi
tzeltal
ekari
tetela
massachusett
jurchen
port sandwich
japreria
guana
new zealand sign language
baka
sika
nguna
barí
qafar
mansi
buduma
galo
domari
ormuri
amis
tolai
watjarri
bafut
oloh mangtangai
palaung
eyak
sinaugoro
camling
tera
yawuru
maung
chaudangsi
guduf
meithei
cacua
tennet
spokane
tuscarora
iraqw
aguacatec
pitjantjatjara
asuriní
tausug
rejang
bathari
thulung
lobi
nivacle
tuki
gbaya kara
maranao
hong kong sign language
patpatar
gojri
rawang
zimakani
lengua de señas argentina
júma
rao
yaka
bororo
vili
kaurna
bargam
balanta
ixil
resígaro
guarijío
aka-biada
stoney
shigatse
bai
tumleo
mandinka
tonkawa
koita
lakhota
mango
bontok
garífuna
lummi
heiltsuk
iha
ralte
nubi
migama
awadhi
kaingang
kalasha
abipón
trique
burunge
bobo madaré
moro
futuna-aniwa
shor
tigré
cholón
dyula
tarangan
kasem
nomatsiguenga
tenyer
mara
greek sign language
ngadjumaja
yapese
kxoe
wahgi
langue des signes québecoise
ampeeli
tsou
tayo
aghem
manjaku
tommo so
otoro
deuri
muyuw
israeli sign language
tiriyo
siona
piapoco
shuri
amarakaeri
tuvaluan
manadonese
barupu
iñupiaq
sherpa
comorian
ladakhi
duma
tasmanian
tutchone
mah meri
mamvu
aribwatsa
hamer
roro
chukchi
bankon
pattani
pirahã
khalkha
kisi
sama
mpur
tinrin
zaparo
manchu
yeyi
gamo
yukulta
mokilko
akwa
tuareg
chru
jaqaru
matis
ful
mayogo
avokaya
sanuma
nyimang
atacameño
kwangali
supyire
mali
hmar
vasavi
dangaléat
kumauni
mongondow
nyishi
mofu-gudur
secoya
mbe'
okanagan
tlingit
gününa küne
kinnauri
kamasau
puinave
bhili
kilba
canamarí
tabare
bakundu
kenyan sign language
bandi
lacandón
iranxe
parauk
lou
kaili
herero
folopa
longgu
pocomam oriental
veps
dargwa
!xun
kâte
nitinaht
apurinã
murik
pacoh
culina
bangime
cashibo
luiseño
halang
mamasa
tondano
curripaco
amuzgo
bori
ma'di
nisenan
mupun
arabela
bhumij
kerek
godoberi
waunana
kryz
degema
torwali
savi
mae
yali
haitian creole
ko
qiang
hopi
dhalandji
pohnpeian
warlpiri
sentani
tugun
kadiwéu
sena
hianacoto
bachamal
chumburung
vedda
kayardild
tyeraity
bafia
ejagham
kenyah
wintu
orokaiva
chimila
dobel
mongol
tangbe
londo
korowai
avatime
sisaala
darma
juat
sakao
moni
tunen
kaiwá
kuot
katu
wolaytta
dulong
kana
mbodomo
dhuwal
lamani
iwoyo
poko-rawo
nahali
rumsien
meyah
oksapmin
khün
tupi
tontemboan
lamen
belhare
ciluba
tungak
boruca
konkow
chimariko
yukpa
turkana
bahinemo
chehalis
sungor
uma
rutul
gugadj
hunzib
jukun
tama
kawaiisu
warekena
yorta yorta
pungupungu
katcha
seminole
machiguenga
mutsun
karao
cogui
halia
saryg yughur
teop
tsakhur
passamaquoddy-maliseet
miwok
bayungu
eipo
kamass
emmi
mussau
nupe
tucano
international sign
ala'ala
slavey
kukú
karadjeri
illinois
ijo
wayampi
tumak
mikir
mono-alu
kanakuru
baale
limbu
ncàm
menya
paiute
lughat al-isharat al-lubnaniya
natügu
yei
tokelauan
powhatan
balangao
nsenga
movima
campa pajonal asheninca
thompson
magar
burum
wappo
kpelle
toqabaqita
päri
malacca creole
tamashek
walmatjari
wai wai
molala
jamaican creole
woisika
kwerba
linngithig
aizi
hunde
comanche
alsatian
coeur d'alene
tsez
samba leko
ngizim
juang
kirikiri
amdo
ngan'gityemerri
western desert
selknam
bugis
desano
kasong
araona
príncipense
alutiiq
kui
warrnambool
matngele
sorbian
mwera
dolgan
fongbe
toro so
aja
paite
tunebo
me'en
sikule
mangghuer
duala
lewo
maring
ghotuo
isnag
ik
kera
seme
bidiya
koyukon
russian sign language
birri
ksingmul
algonquin
hani
columbia-wenatchi
sukuma
mpongwe
uru
lampung
padoe
chol
goajiro
munsee
kotoko
djinang
ningil
wagawaga
takia
futuna
baré
tanglapui
moru
tetun dili
dagur
tuyuca
waray-waray
komi-zyrian
toraja
chuj
semelai
mískito coast english creole
gelao
bobangi
ekoti
abenaki
guhu-samane
agta
nankina
edolo
nanumea
mandaic
midob
nez perce
hanunóo
tunica
karajá
russian-chinese pidgin
mbugu
burarra
benabena
amahuaca
yokuts
efik
alune
popoloca
miriwung
kutenai
raji
lahu
zhang-zhung
lebeo
lua
embera chami
juruna
a-pucikwar
quechan
shuswap
svan
mayangna
lillooet
huitoto
mazatec
twana
koreguaje
mankon
mwotlap
chayahuita
fordata
yimas
hadza
hup
taiwanese
langue des signes française
ugandan sign language
gadsup
yurimangí
manambu
drehu
patep
kurmanji
salinan
buru
nomad
bushoong
maninka
tariana
avikam
piratapuyo
kisar
martinique creole
betoi
makah
spitian
baluchi
mbabaram
korafe
shira yughur
esselen
gumatj
temiar
rumu
slovene
roti
gaagudju
krongo
basaá
chinese sign language
xerénte
gooniyandi
marchha
plains-indians sign language
shoshone
amara
tangga
mina
arapesh
baruya
carrier
bilinarra
tidal
yingkarta
yakoma
kunama
esmeraldeño
akha
maleu
rundi
mujer
haida
clallam
ayomán
mauka
bezhta
paakantyi
kobon
alas
kosraean
sio
daba
kumyk
akawaio
bandjalang
shekhawati
mundang
pileni
dimasa
palauan
qawasqar
achuar
embaloh
dongo
laha
tojolabal
lai
abkhaz
zoque
beembe
niuafo'ou
kickapoo
digaro
diola-fogny
baniwa
musqueam
budu
tetun
amo
shina
zuni
kete
lega
mbili
catio
warluwara
siriano
jabêm
nocte
sandawe
yagaria
daju
kwamera
brao
djabugay
imonda
nivkh
mordvin
nelemwa
mulao
iatmul
woiwurrung
songe
kolana
usarufa
bamun
qaget
thai sign language
kolami
kalispel
tiv
cavineña
chickasaw
wobe
yamphu
phlong
hlai
miya
kuanyama
mnong
martuthunira
chiriguano
sebei
paresi
mari
coos
karimojong
urubú-kaapor
yaruro
angaatiha
orig
laal
gutob
arop-lokep
hawrami
pero
taba
//ani
kanashi
awngi
moraori
sre
shinassha
kadazan
chinantec
wakhi
obokuitai
khalaj
senadi
naga
nobiin
lele
magahi
khasi
acholi
leko
mambwe
lango
semandang
mekens
hdi
gavião
terêna
siar
ayiwo
chaga
selkup
burji
chulym
ngawun
martu wangka
barasano
irish sign language
kuna
kagoma
kaki ae
akhvakh
achang
colac
mikarew
oirat
bilaan
guianese french creole
shambala
bilin
tidore
vafsi
dogri
pokot
bantik
mondunga
quiché
aguaruna
biatah
daga
coahuilteco
womo
orejón
omaha
sherdukpen
ishkashmi
runyankore
bimoba
ogbronuagum
quileute
sema
djapu
bawm
bayso
nyah kur
umpila
owininga
kinga
enga
lonwolwol
rawa
capanahua
mazanderani
makassar
enggano
purki
keo
hehe
gumawana
upper kuskokwim
wambaya
gunin
natchez
waris
kewa
squamish
tsova-tush
konua
maasai
tepehuan
nalik
are'are
paumarí
michif
tubar
nande
tarahumara
tinani
salt-yui
nandi
nara
siraya
ambae
athpare
ngarla
dizi
nyanga
jeli
tobelo
puquina
tiwa
prasuni
enya
mano
andi
nharo
yahgan
baule
nyelâyu
berik
sikuani
ngbandi
nganasan
sobei
melanau
abaza
chontal maya
garrwa
lendu
gureng gureng
tirmaga
moldavian
lalo
leti
kwakw'ala
koasati
cuiba
yaghnobi
melayu betawi
bribri
ivatan
duna
fyem
yemsa
bininj gun-wok
sedang
arawak
dumo
lafofa
waorani
kulamanen
svenska teckenspråket
dhurga
ingessana
guahibo
aralle-tabulahan
wardaman
abau
nkonya
taiap
awyi
trumai
fe'fe'
sawu
kelabit
gorowa
anejom
mawchi
weri
kiowa
gapapaiwa
guanano
kaure
ignaciano
kwomtari
bima
meryam mir
tutelo
mono
chepang
chitimacha
barai
timucua
bajau
tuamotuan
yidiny
ngiyambaa
stieng
kayan
gula
apinayé
seneca
una
yurt tatar
kaian
bukusu
piaroa
ojibwe
ama
cham
mopan
takelma
ika
jad
batak
mituku
gula iro
milang
hixkaryana
jiarong
patwin
adang
fur
mayo
kirma
lauje
ngambay
lamaholot
awtuw
kalam
yareba
mien
iwam
fasu
shabo
langi
erromangan
johari
manggarai
cuitlatec
sooke
mekeo
tigak
bauzi
oku
tümpisa shoshone
kambot
malgwa
pawaian
kola
ebira
tehuelche
puluwat
ossetic
berber
candoshi
ju|'hoan
toaripi
balti
sangu
narom
beria
kefa
banawá
chin
itawis
campa
warndarang
kposo
bura-pabir
gusii
chamalal
bolia
chicomuceltec
mlabri
iduna
buli
tzutujil
panare
ambulas
shasta
gurindji
gupapuyngu
wangkumara
manem
gurr-goni
jahai
muscogee
nimboran
bagri
itelmen
mising
kele
onge
marrithiyel
mon
yupik
maru
kullo
kriol
nkem
otomí
pagu
gã
monumbo
pitta pitta
giziga
nias
chang
sursurunga
kami
washo
cocopa
hyow
balyku
udihe
gunu
ambai
bana
izi
sui
gamilaraay
koiali
roglai
kamaiurá
tol
sisiqa
hiligaynon
ixcatec
yuwaalaraay
oto
nyulnyul
makonde
ngarinyman
xârâcùù
tabaru
bariba
arakanese
ngankikurungkurr
caddo
bunu
baure
romansch
haisla
mikasuki
babungo
temein
tukang besi
gumuz
banggai
bakueri
paita
toda
dhimal
cayuvava
cocama
tsafiki
nend
guadeloupe creole
ojibwa
west makian
kayabí
talysh
dullay
british sign language
pima bajo
wichita
mongo
siuslaw
arabana
!xóõ
olo
ungarinjin
hualapai
jomang
maisin
kata kolok
kenga
mun
ding
kalanga
worora
asmat
coptic
urhobo
alsea
khanty
lengua de señas española
dagaare
gunbalang
ketapang
yucatec
chipaya
ngaanyatjarra
biloxi
paamese
khwarshi
kedang
uldeme
gworok
jeh
xiamen
awa
mizo
miskito
rennellese
kayah li
foe
klamath
afar
tepehua
wangkangurru
karó
amele
nyiha
jamamadi
unami
koluri
carijona
huave
cuica
dabida
eudeve
kwami
noni
wayana
gogodala
tat
ngbaka
iwaidja
rotokas
gidabal
rade
sahu
ulithian
kaytej
pemon
nkore-kiga
labu
umbundu
bahnar
munzombo
achagua
guinea bissau crioulo
chantyal
miri
bora
karelian
mazahua
kairiru
tatar-noghay
wedau
kenyang
mojave
maybrat
binumarien
nyangumarda
po-ai
ndebele
atchin
sulka
mokilese
bunuba
sulung
murrinh-patha
tampulma
wichí
fore
mende
iaai
thao
ayoreo
maca
saek
degexit'an
lunda
mehek
efate
ese ejja
bau
orya
haya
seediq
neyo
saliba
manam
ndjébbana
alyawarra
bira
kualan
chichimeca-jonaz
fulfulde
nengone
mangarrayi
djambarrpuyngu
k'ekchí
kanyok
waimaha
atsugewi
beothuk
yucuna
tanaina
magi
chocho
orokolo
bodo
purépecha
miju
kuman
nusu
pulopetak
kwoma
mangap-mbula
cèmuhî
hinuq
lelemi
ketengban
logoti
mbalanhu
tashlhiyt
wik munkan
azari
pomo
djingili
golin
aikaná
blackfoot
chácobo
teso
nzakara
idu
kalkatungu
margi
bozo
lachi
niuean
saramaccan
khumi
manobo
karanga
mor
hoava
teke
vlaamse gebarentaal
kayapó
mixe
bisa
konyagi
mbosi
yelî dnye
jarawa
chasta costa
goemai
norsk tegnspråk
yup'ik
murle
#ERROR!
konkomba
nambikuára
thangmi
lesser antillean french creole
bugun
roviana
montagnais
bubi
wari'
magindanao
arapaho
siroi
dhargari
nuer
tectiteco
bade
koranko
warumungu
yanyuwa
wetan
runyoro-rutooro
ifira-mele
selaru
loniu
marquesan
ngoni
nevome
rang pas
toratán
solon
umaua
jivaro
hawaiian creole
yavapai
maipure
wiyot
rimi
waigali
gungbe
anguthimri
yuchi
votic
lhomi
alamblak
da'a
bagiro
dâw
koiari
maidu
émérillon
kipea
dumagat
marind
toussian
ndogo
ronga
amanab
tonga
kresh
osage
talaud
tabla
wallisian
tillamook
totonac
boazi
kanoê
konni
nyigina
bularnu
guro
kariera
mairasi
mambila
tboli
mündü
maale
neo-aramaic
kokni
wathawurrung
harsusi
dhaasanac
kiribati
guaraní
angas
naga pidgin
southeast ambrym
atayal
ulcha
harari
itonama
ibibio
nasioi
sahaptin
pa'a
cuicatec
nung
saanich
motuna
timugon
guató
ocaina
mooré
kamoro
yawa
lozi
yana
ibanag
nyamkad
banggarla
nubian
benga
kitsai
ngad'a
chatino
sipakapense
negidal
abun
doutai
mentuh tapuh
kpan
warrwa
hupa
yale
fuzhou
nanticoke
karipuna do guapore
nakanai
playero
savosavo
koyra chiini
lagwan
macushi
ho
dari
cakchiquel
lungchang
matukar
nabak
masalit
klao
ordos
saho
konjo
tatuyo
duka
wambon
beja
yuki
frisian
liv
araki
zayse
ladin
chemehuevi
yulparija
yukaghir
gimira
wolio
urarina
birom
mohawk
ndyuka
kokota
nyamal
kilivila
leggbó
lengua
yawelmani
pangwa
mandan
tauya
usan
namia
zande
isoko
malto
buglere
lule
motu
momu
maringarr
maklew
shipibo-konibo
hanga hundi
huambisa
karkar-yuri
mampruli
suku
halkomelem
aka-kede
epena pedee
comecrudo
mada
bali-vitu
kiwai
panará
budukh
mumuye
wyandot
dahalo
gaalpu
ngemba
mixtec
woleaian
chortí
broken
lamnso'
soqotri
holoholo
chaldean
diyari
kanum
maricopa
shughni
khowar
gola
ajië
tanana
xasonga
panyjima
beng
yurok
maba
popoluca
turkic
nyangi
komering
arandai
dharumbal
tatana'
tepecano
tzotzil
hatam
musgu
shiriana
mufian
adioukrou
/xam
koya
tikar
agarabi
mocoví
jur mödö
sa'ban
mundari
yanomámi
soninke
thaypan
buma
low german
lugbara
dumaki
selepet
nuni
kamu
binga
simeulue
nuosu
slovincian
selayar
kurdish
sawai
nisgha
cayuga
kagulu
ndumu
tehit
guambiano
lavukaleve
mundurukú
kokborok
kulung
xiriana
shatt
ngombe
haruai
rapanui
nambas
tutsa
luwo
canela
tiwi
matsés
taushiro
irarutu
ömie
south korean sign language
toba
tod
kurukh
ritharngu
ute
komo
hidatsa
kire
kham
binandere
kwaio
nenets
sa'a
nadëb
jebero
babole
ket
mantjiltjara
gokana
chaozhou
sharanahua
gurenne
waama
chorote
nar-phu
kaluli
nyamwezi
shilluk
ron
dime
dhivehi
aekyom
kosop
muong
macaguán
paulohi
defaka
bongo
kituba
serbian-croatian
badaga
hre
dii
bakairí
innamincka
dadibi
abidji
chaha
rembarnga
boko
mayi-yapi
kiliwa
didinga
piro
kitja
olutec
dadjriwalé
kuuku ya'u
kugu nganhcara
bole
kankanay
busa
seri
datooga
banoni
jugli
linda
tindi
sougb
bella coola
doko
dharawal
bambam
khaling
khoekhoe
kunimaipa
apache
pilagá
nagatman
aklanon
catawba
ila
lenakel
jibbali
igede
iau
rendille
bisu
indo-pakistani sign language
luri
susu
kadugli
altai
urum
timorese
kabiyé
teribe
nyambo
mbum
andoke
carapana
kuvi
kapingamarangi
yakut
alawa
ntomba
yuracare
pumi
lepcha
raga
tshangla
mentawai
amuesha
sirionó
brokskat
western armenian
ubykh
lese
tubu
luvale
pawnee
lyele
vinmavis
n'ko
konda
tiruray
nai
huichol
lakkia
pogoro
sila
sengele
gondi
kalapuya
betta kurumba
fulniô
lamang
aka
o'odham
comox
hmong daw
nateni
alabama
idoma
kara
minaveha
galela
zenaga
basari
anamuxra
auslan
siane
madurese
katla
iquito
sapuan
naxi
yuruti
oneida
thakali
makasae
urubú sign language
tamang
lingua italiana dei segni
tabwa
limilngan
chambri
chuave
bunan
korana
garo
koh
badimaya
tobati
taiof
anêm
wembawemba
engenni
tarok
warrgamay
koromfe
bikol
gude
khakas
ono
balinese
bru
orok
ainu
chemakum
tawala
ngarinyeri
yalarnnga
tlapanec
urim
ura
binukid
yazva
vata
pare
podoko
kuku-yalanji
yulu
wapishana
tangale
tagbanwa
kiluba
cupeño
ogbia
rukai
wanman
carolinian
luyia
atakapa
halbi
cora
nederlandse gebarentaal
kyirong
bagvalal
mam
salish
sáliba
urat
suena
tofa
icelandic sign language
nukak
pingilapese
mahican
wéménugbé
loven
berta
tsogo
dagbani
wogamusin
tamabo
pokomchí
bulu
karen
runga
chinook
marshallese
cayapa
tanzania sign language
nehan
angami
maxakalí
tsat
i'saka
tairora
kela
paiwan
cashinahua
sinhala (sinhalese)
koorete
nuaulu
lun dayeh
alladian
yakan
tacana
kombai
omagua
kala lagaw ya
mapudungun
bari
huastec
warembori
lau
mudburra
jakaltek
mungaka
wagiman
tiipay
djaru
kei
dakota
ega
ifumu
maranungku
sare
masa
tsimshian
yansi
burushaski
yugh
baham
boiken
kanjobal
mbay
nigerian pidgin
diola-kasa
fiote
enets
krymchak
etsako
provençal
kyaka
lü
damana
mauritian creole
mombum
guugu yimidhirr
makua
jabutí
korku
cabécar
jamsay
thadou
khinalug
dyimini
ngiti
lamu-lamu
krenak
crow
tima
gurung
aché
creek
uradhi
kuikúro
gaelic
yessan-mayo
arrernte
kam
kyuquot
anyi
fulani
manange
chontal
lushootseed
deutsche gebärdensprache
kambera
mursi
muisca
kamano-kafe
brahui
sudest
soddo
ga'anda
adynyamathanha
dení
fox
dla
walman
elseng
kalami
yaygir
tarao
karata
songish
sangir
arbore
hmong njua
anywa
tewa
buin
parji
sayula popoluca
moca
loma
yil
taiwanese sign language
nhanda
retuarã
nukuoro
ngalkbun
bena-lulua
warao
mbere
winnebago
doyayo
aulua
hayu
gidar
kabui
kanembu
jarawara
yami
awa pit
yindjibarndi
moghol
rashad
gwari
lucazi
subiya
mba
newari
jino
kato
kwaza
pech
karankawa
chai
tupuri
ma'ya
mandar
anufo
luxemburgeois
donno so
wikchamni
palikur
ngandi
kimaghama
pakanha
shan
serrano
pamona
gurma
macuna
oroch
barambu
kutai
karitiâna
nafaanra
baragaunle
hokkien
kunming
adamorobe sign language
menomini
kaulong
sidaama
byansi
gunya
adzera
godié
semai
kunjen
nanerge
hamtai
santa
mambai
koegu
auyana
ifugao
anong
ngalakan
waskia
nakkara
aleut
kanuri
gitksan
camsá
gade
kati
cofán
nunggubuyu
makaa
máku
karok
arikara
mangbetu
kashaya
sotho
noghay
wirangu
momuna
dong
aari
havasupai
diegueño
kemant
bilua
kott
kota
ocuilteco
abui
margany
dumi
polabian
itzaj
bemba
chrau
deti
garus
wik ngathana
taulil
aghu
anindilyakwa
pipil
aynu
rgyalrong
telefol
lamba
angolar
karaim
wambule
biak
napu
sonsorol-tobi
bagirmi
balantak
anggor
kamba
nadroga
inanwatan
acoma
yaqay
darai
jaminjung
ao
saami
riantana
mbara
larike
cheke holo
salar
iban
ahtna
nihon shuwa
finnish sign language
vai
tanacross
arosi
kati

==> images/paperFreq.txt <==
(1989,2)
(1990,2)
(1991,1)
(1992,1)
(1993,1)
(1994,1)
(1995,1)
(1996,1)
(1997,0)
(1998,0)
(1999,0)
(2000,0)
(2001,0)
(2002,4)
(2003,3)
(2004,5)
(2005,5)
(2006,8)
(2007,7)
(2008,7)
(2009,6)
(2010,7)
(2011,10)
(2012,13)
(2013,16)
(2014,12)
(2015,12)
(2016,14)
(2017,15)
(2018,24)
(2019,18)
(2020,28)
(2021,16)

